Aleph Filter: To Infinity in Constant Time

Filter data structures are widely used in various areas of computer science to answer approximate set-membership queries. In many applications, the data grows dynamically, requiring their filters to expand along with the data. However, existing methods for expanding filters cannot maintain stable performance, memory footprint, and false positive rate (FPR) simultaneously. We address this problem with Aleph Filter, which makes the following contributions. (1) It supports all operations (insertions, queries, deletes, etc.) in constant time, no matter how much the data grows. (2) Given an estimate of how much the data will ultimately grow, Aleph Filter provides a memory vs. FPR trade-offs on par with static filters.

==> experiments/eval1/all.txt <==
408.0,93.54656862745098,,,,,
818.0,249.29024390243902,,,,,
1637.0,153.5909645909646,,,,,
3275.0,138.76190476190476,,,,,
6552.0,138.85901739395788,,,,,
13106.0,143.2458040891059,,,,,
26213.0,140.75814450293737,,,,,
52427.0,135.9499122606241,,,,,
104856.0,136.1198001106258,,,,,
210123.0,138.21203226082247,,,,,
420247.0,145.4298033542099,,,,,
840496.0,146.65214432396033,,,,,
1680995.0,149.59198761687998,,,,,
3361994.0,150.46085155315382,,,,,
6723991.0,174.08000602023142,,,,,
1.3447984E7,179.15628154282732,,,,,
2.6895971E7,196.78502812353997,,,,,
5.3791946E7,207.46094755813834,,,,,
1.07584304E8,212.20009773507232,,,,,
2.1516861E8,217.3474435481324,,,,,
4.30337224E8,223.4606516915148,,,,,
408.0,,97.52941176470588,,,,
818.0,,252.94634146341463,,,,
1637.0,,214.69230769230768,,,,
3275.0,,200.24420024420024,,,,
6552.0,,197.27158986878243,,,,
13106.0,,191.86756179432408,,,,
26213.0,,140.9838254367895,,,,
52427.0,,145.24521248187992,,,,
104856.0,,155.13280817867974,,,,
209714.0,,300.4436094527838,,,,
408.0,,,96.81372549019608,,,
818.0,,,189.12682926829268,,,
1637.0,,,160.56166056166057,,,
3275.0,,,148.83516483516485,,,
6552.0,,,146.5773573390296,,,
13106.0,,,136.10649984742142,,,
26213.0,,,136.93064774547952,,,
52427.0,,,140.32421606775006,,,
104856.0,,,137.57573098857503,,,
209305.0,,,140.7445260366303,,,
417793.0,,,141.1576061931622,,,
833950.0,,,147.10924482827394,,,
1664627.0,,,144.58944330949333,,,
3322704.0,,,157.48097585335302,,,
6632303.0,,,181.71699199812426,,,
1.3238394E7,,,192.6699856238735,,,
2.6424363E7,,,202.3154372651718,,,
5.2743872E7,,,213.2020902441607,,,
1.0527844E8,,,215.47548067778914,,,
2.10139088E8,,,219.9637250954238,,,
4.19444228E8,,,221.06061036054825,,,

408.0,52.899958,,,,,
818.0,40.388,,,,,
1637.0,43.988084,,,,,
3275.0,45.60025,,,,,
6552.0,47.764333,,,,,
13106.0,51.246625,,,,,
26213.0,49.651417,,,,,
52427.0,53.333125,,,,,
104856.0,56.285792,,,,,
210123.0,104.247292,,,,,
420247.0,91.721708,,,,,
840496.0,98.7795,,,,,
1680995.0,102.769834,,,,,
3361994.0,118.283541,,,,,
6723991.0,127.407833,,,,,
1.3447984E7,179.538416,,,,,
2.6895971E7,184.72925,,,,,
5.3791946E7,201.0655,,,,,
1.07584304E8,349.25925,,,,,
2.1516861E8,318.338833,,,,,
4.30337224E8,351.196542,,,,,
408.0,,50.236292,,,,
818.0,,35.801458,,,,
1637.0,,39.17075,,,,
3275.0,,40.777584,,,,
6552.0,,43.106334,,,,
13106.0,,44.000333,,,,
26213.0,,44.251792,,,,
52427.0,,49.057458,,,,
104856.0,,50.974792,,,,
209714.0,,54.951375,,,,
408.0,,,49.512667,,,
818.0,,,35.844916,,,
1637.0,,,40.868959,,,
3275.0,,,42.779959,,,
6552.0,,,44.75675,,,
13106.0,,,45.891792,,,
26213.0,,,46.423667,,,
52427.0,,,50.946958,,,
104856.0,,,52.862167,,,
209305.0,,,55.972375,,,
417793.0,,,58.184458,,,
833950.0,,,58.981375,,,
1664627.0,,,59.993584,,,
3322704.0,,,67.035375,,,
6632303.0,,,84.121542,,,
1.3238394E7,,,105.689125,,,
2.6424363E7,,,119.338209,,,
5.2743872E7,,,127.704834,,,
1.0527844E8,,,132.033083,,,
2.10139088E8,,,139.180917,,,
4.19444228E8,,,144.254584,,,

408.0,0.003165,,,,,
818.0,0.004688,,,,,
1637.0,0.006256,,,,,
3275.0,0.007812,,,,,
6552.0,0.009391,,,,,
13106.0,0.010987,,,,,
26213.0,0.01254,,,,,
52427.0,0.014138,,,,,
104856.0,0.015652,,,,,
210123.0,0.01717,,,,,
420247.0,0.0187,,,,,
840496.0,0.020181,,,,,
1680995.0,0.021666,,,,,
3361994.0,0.023191,,,,,
6723991.0,0.024715,,,,,
1.3447984E7,0.026218,,,,,
2.6895971E7,0.027777,,,,,
5.3791946E7,0.029222,,,,,
1.07584304E8,0.030832,,,,,
2.1516861E8,0.03237,,,,,
4.30337224E8,0.033876,,,,,
408.0,,0.001596,,,,
818.0,,0.003114,,,,
1637.0,,0.006193,,,,
3275.0,,0.01245,,,,
6552.0,,0.024839,,,,
13106.0,,0.048827,,,,
26213.0,,0.095138,,,,
52427.0,,0.180829,,,,
104856.0,,0.328559,,,,
209714.0,,0.550477,,,,
408.0,,,0.003165,,,
818.0,,,0.004688,,,
1637.0,,,0.006256,,,
3275.0,,,0.007812,,,
6552.0,,,0.009391,,,
13106.0,,,0.010987,,,
26213.0,,,0.01254,,,
52427.0,,,0.014138,,,
104856.0,,,0.015652,,,
209305.0,,,0.017163,,,
417793.0,,,0.018677,,,
833950.0,,,0.020153,,,
1664627.0,,,0.021607,,,
3322704.0,,,0.023112,,,
6632303.0,,,0.02462,,,
1.3238394E7,,,0.026095,,,
2.6424363E7,,,0.027631,,,
5.2743872E7,,,0.029056,,,
1.0527844E8,,,0.030615,,,
2.10139088E8,,,0.032105,,,
4.19444228E8,,,0.033587,,,

408.0,15.588235294117647,,,,,
818.0,15.315403422982886,,,,,
1637.0,15.174098961514966,,,,,
3275.0,15.09618320610687,,,,,
6552.0,15.051282051282051,,,,,
13106.0,15.02701052952846,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,15.004119935912108,,,,,
210123.0,15.005734736321108,,,,,
420247.0,15.004233224746399,,,,,
840496.0,15.003405132207648,,,,,
1680995.0,15.002952418061922,,,,,
3361994.0,15.002706727019739,,,,,
6723991.0,15.002578676860216,,,,,
1.3447984E7,15.002512049389708,,,,,
2.6895971E7,15.00247631885088,,,,,
5.3791946E7,15.002457245179418,,,,,
1.07584304E8,15.00483148545535,,,,,
2.1516861E8,15.010915700017767,,,,,
4.30337224E8,15.006647744699864,,,,,
408.0,,15.588235294117647,,,,
818.0,,14.039119804400977,,,,
1637.0,,12.64508246792914,,,,
3275.0,,11.322137404580152,,,,
6552.0,,10.034188034188034,,,,
13106.0,,8.765756142224935,,,,
26213.0,,7.507267386411322,,,,
52427.0,,6.253266446678238,,,,
104856.0,,5.001373311970703,,,,
209714.0,,3.750536444872541,,,,
408.0,,,15.588235294117647,,,
818.0,,,15.315403422982886,,,
1637.0,,,15.174098961514966,,,
3275.0,,,15.09618320610687,,,
6552.0,,,15.051282051282051,,,
13106.0,,,15.02701052952846,,,
26213.0,,,15.014534772822644,,,
52427.0,,,15.007839472027772,,,
104856.0,,,15.113641565575646,,,
209305.0,,,15.091316499844725,,,
417793.0,,,15.11933421574799,,,
833950.0,,,15.148188740332154,,,
1664627.0,,,15.17754067427718,,,
3322704.0,,,15.20722881123326,,,
6632303.0,,,15.237154273560783,,,
1.3238394E7,,,15.26725855115054,,,
2.6424363E7,,,15.297513737606465,,,
5.2743872E7,,,15.332885458238637,,,
1.0527844E8,,,15.374559824404693,,,
2.10139088E8,,,15.397011307101513,,,
4.19444228E8,,,15.423557922937968,,,

408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
210123.0,0.0,,,,,
420247.0,0.0,,,,,
840496.0,0.0,,,,,
1680995.0,0.0,,,,,
3361994.0,0.0,,,,,
6723991.0,0.0,,,,,
1.3447984E7,0.0,,,,,
2.6895971E7,0.0,,,,,
5.3791946E7,0.0,,,,,
1.07584304E8,0.0,,,,,
2.1516861E8,0.0,,,,,
4.30337224E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26213.0,,0.0,,,,
52427.0,,0.0,,,,
104856.0,,0.0,,,,
209714.0,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209305.0,,,0.0,,,
417793.0,,,0.0,,,
833950.0,,,0.0,,,
1664627.0,,,0.0,,,
3322704.0,,,0.0,,,
6632303.0,,,0.0,,,
1.3238394E7,,,0.0,,,
2.6424363E7,,,0.0,,,
5.2743872E7,,,0.0,,,
1.0527844E8,,,0.0,,,
2.10139088E8,,,0.0,,,
4.19444228E8,,,0.0,,,


==> experiments/eval1/deletes_speed.txt <==
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
210123.0,0.0,,,,,
420247.0,0.0,,,,,
840496.0,0.0,,,,,
1680995.0,0.0,,,,,
3361994.0,0.0,,,,,
6723991.0,0.0,,,,,
1.3447984E7,0.0,,,,,
2.6895971E7,0.0,,,,,
5.3791946E7,0.0,,,,,
1.07584304E8,0.0,,,,,
2.1516861E8,0.0,,,,,
4.30337224E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26213.0,,0.0,,,,
52427.0,,0.0,,,,
104856.0,,0.0,,,,
209714.0,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209305.0,,,0.0,,,
417793.0,,,0.0,,,
833950.0,,,0.0,,,
1664627.0,,,0.0,,,
3322704.0,,,0.0,,,
6632303.0,,,0.0,,,
1.3238394E7,,,0.0,,,
2.6424363E7,,,0.0,,,
5.2743872E7,,,0.0,,,
1.0527844E8,,,0.0,,,
2.10139088E8,,,0.0,,,
4.19444228E8,,,0.0,,,


==> experiments/eval1/false_positive_rate.txt <==
408.0,0.003165,,,,,
818.0,0.004688,,,,,
1637.0,0.006256,,,,,
3275.0,0.007812,,,,,
6552.0,0.009391,,,,,
13106.0,0.010987,,,,,
26213.0,0.01254,,,,,
52427.0,0.014138,,,,,
104856.0,0.015652,,,,,
210123.0,0.01717,,,,,
420247.0,0.0187,,,,,
840496.0,0.020181,,,,,
1680995.0,0.021666,,,,,
3361994.0,0.023191,,,,,
6723991.0,0.024715,,,,,
1.3447984E7,0.026218,,,,,
2.6895971E7,0.027777,,,,,
5.3791946E7,0.029222,,,,,
1.07584304E8,0.030832,,,,,
2.1516861E8,0.03237,,,,,
4.30337224E8,0.033876,,,,,
408.0,,0.001596,,,,
818.0,,0.003114,,,,
1637.0,,0.006193,,,,
3275.0,,0.01245,,,,
6552.0,,0.024839,,,,
13106.0,,0.048827,,,,
26213.0,,0.095138,,,,
52427.0,,0.180829,,,,
104856.0,,0.328559,,,,
209714.0,,0.550477,,,,
408.0,,,0.003165,,,
818.0,,,0.004688,,,
1637.0,,,0.006256,,,
3275.0,,,0.007812,,,
6552.0,,,0.009391,,,
13106.0,,,0.010987,,,
26213.0,,,0.01254,,,
52427.0,,,0.014138,,,
104856.0,,,0.015652,,,
209305.0,,,0.017163,,,
417793.0,,,0.018677,,,
833950.0,,,0.020153,,,
1664627.0,,,0.021607,,,
3322704.0,,,0.023112,,,
6632303.0,,,0.02462,,,
1.3238394E7,,,0.026095,,,
2.6424363E7,,,0.027631,,,
5.2743872E7,,,0.029056,,,
1.0527844E8,,,0.030615,,,
2.10139088E8,,,0.032105,,,
4.19444228E8,,,0.033587,,,


==> experiments/eval1/old/all.txt <==
408.0,93.54656862745098,,,,,
818.0,249.29024390243902,,,,,
1637.0,153.5909645909646,,,,,
3275.0,138.76190476190476,,,,,
6552.0,138.85901739395788,,,,,
13106.0,143.2458040891059,,,,,
26213.0,140.75814450293737,,,,,
52427.0,135.9499122606241,,,,,
104856.0,136.1198001106258,,,,,
210123.0,138.21203226082247,,,,,
420247.0,145.4298033542099,,,,,
840496.0,146.65214432396033,,,,,
1680995.0,149.59198761687998,,,,,
3361994.0,150.46085155315382,,,,,
6723991.0,174.08000602023142,,,,,
1.3447984E7,179.15628154282732,,,,,
2.6895971E7,196.78502812353997,,,,,
5.3791946E7,207.46094755813834,,,,,
1.07584304E8,212.20009773507232,,,,,
2.1516861E8,217.3474435481324,,,,,
4.30337224E8,223.4606516915148,,,,,
408.0,,97.52941176470588,,,,
818.0,,252.94634146341463,,,,
1637.0,,214.69230769230768,,,,
3275.0,,200.24420024420024,,,,
6552.0,,197.27158986878243,,,,
13106.0,,191.86756179432408,,,,
26213.0,,140.9838254367895,,,,
52427.0,,145.24521248187992,,,,
104856.0,,155.13280817867974,,,,
209714.0,,300.4436094527838,,,,
408.0,,,96.81372549019608,,,
818.0,,,189.12682926829268,,,
1637.0,,,160.56166056166057,,,
3275.0,,,148.83516483516485,,,
6552.0,,,146.5773573390296,,,
13106.0,,,136.10649984742142,,,
26213.0,,,136.93064774547952,,,
52427.0,,,140.32421606775006,,,
104856.0,,,137.57573098857503,,,
209305.0,,,140.7445260366303,,,
417793.0,,,141.1576061931622,,,
833950.0,,,147.10924482827394,,,
1664627.0,,,144.58944330949333,,,
3322704.0,,,157.48097585335302,,,
6632303.0,,,181.71699199812426,,,
1.3238394E7,,,192.6699856238735,,,
2.6424363E7,,,202.3154372651718,,,
5.2743872E7,,,213.2020902441607,,,
1.0527844E8,,,215.47548067778914,,,
2.10139088E8,,,219.9637250954238,,,
4.19444228E8,,,221.06061036054825,,,

408.0,52.899958,,,,,
818.0,40.388,,,,,
1637.0,43.988084,,,,,
3275.0,45.60025,,,,,
6552.0,47.764333,,,,,
13106.0,51.246625,,,,,
26213.0,49.651417,,,,,
52427.0,53.333125,,,,,
104856.0,56.285792,,,,,
210123.0,104.247292,,,,,
420247.0,91.721708,,,,,
840496.0,98.7795,,,,,
1680995.0,102.769834,,,,,
3361994.0,118.283541,,,,,
6723991.0,127.407833,,,,,
1.3447984E7,179.538416,,,,,
2.6895971E7,184.72925,,,,,
5.3791946E7,201.0655,,,,,
1.07584304E8,349.25925,,,,,
2.1516861E8,318.338833,,,,,
4.30337224E8,351.196542,,,,,
408.0,,50.236292,,,,
818.0,,35.801458,,,,
1637.0,,39.17075,,,,
3275.0,,40.777584,,,,
6552.0,,43.106334,,,,
13106.0,,44.000333,,,,
26213.0,,44.251792,,,,
52427.0,,49.057458,,,,
104856.0,,50.974792,,,,
209714.0,,54.951375,,,,
408.0,,,49.512667,,,
818.0,,,35.844916,,,
1637.0,,,40.868959,,,
3275.0,,,42.779959,,,
6552.0,,,44.75675,,,
13106.0,,,45.891792,,,
26213.0,,,46.423667,,,
52427.0,,,50.946958,,,
104856.0,,,52.862167,,,
209305.0,,,55.972375,,,
417793.0,,,58.184458,,,
833950.0,,,58.981375,,,
1664627.0,,,59.993584,,,
3322704.0,,,67.035375,,,
6632303.0,,,84.121542,,,
1.3238394E7,,,105.689125,,,
2.6424363E7,,,119.338209,,,
5.2743872E7,,,127.704834,,,
1.0527844E8,,,132.033083,,,
2.10139088E8,,,139.180917,,,
4.19444228E8,,,144.254584,,,

408.0,0.003165,,,,,
818.0,0.004688,,,,,
1637.0,0.006256,,,,,
3275.0,0.007812,,,,,
6552.0,0.009391,,,,,
13106.0,0.010987,,,,,
26213.0,0.01254,,,,,
52427.0,0.014138,,,,,
104856.0,0.015652,,,,,
210123.0,0.01717,,,,,
420247.0,0.0187,,,,,
840496.0,0.020181,,,,,
1680995.0,0.021666,,,,,
3361994.0,0.023191,,,,,
6723991.0,0.024715,,,,,
1.3447984E7,0.026218,,,,,
2.6895971E7,0.027777,,,,,
5.3791946E7,0.029222,,,,,
1.07584304E8,0.030832,,,,,
2.1516861E8,0.03237,,,,,
4.30337224E8,0.033876,,,,,
408.0,,0.001596,,,,
818.0,,0.003114,,,,
1637.0,,0.006193,,,,
3275.0,,0.01245,,,,
6552.0,,0.024839,,,,
13106.0,,0.048827,,,,
26213.0,,0.095138,,,,
52427.0,,0.180829,,,,
104856.0,,0.328559,,,,
209714.0,,0.550477,,,,
408.0,,,0.003165,,,
818.0,,,0.004688,,,
1637.0,,,0.006256,,,
3275.0,,,0.007812,,,
6552.0,,,0.009391,,,
13106.0,,,0.010987,,,
26213.0,,,0.01254,,,
52427.0,,,0.014138,,,
104856.0,,,0.015652,,,
209305.0,,,0.017163,,,
417793.0,,,0.018677,,,
833950.0,,,0.020153,,,
1664627.0,,,0.021607,,,
3322704.0,,,0.023112,,,
6632303.0,,,0.02462,,,
1.3238394E7,,,0.026095,,,
2.6424363E7,,,0.027631,,,
5.2743872E7,,,0.029056,,,
1.0527844E8,,,0.030615,,,
2.10139088E8,,,0.032105,,,
4.19444228E8,,,0.033587,,,

408.0,15.588235294117647,,,,,
818.0,15.315403422982886,,,,,
1637.0,15.174098961514966,,,,,
3275.0,15.09618320610687,,,,,
6552.0,15.051282051282051,,,,,
13106.0,15.02701052952846,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,15.004119935912108,,,,,
210123.0,15.005734736321108,,,,,
420247.0,15.004233224746399,,,,,
840496.0,15.003405132207648,,,,,
1680995.0,15.002952418061922,,,,,
3361994.0,15.002706727019739,,,,,
6723991.0,15.002578676860216,,,,,
1.3447984E7,15.002512049389708,,,,,
2.6895971E7,15.00247631885088,,,,,
5.3791946E7,15.002457245179418,,,,,
1.07584304E8,15.00483148545535,,,,,
2.1516861E8,15.010915700017767,,,,,
4.30337224E8,15.006647744699864,,,,,
408.0,,15.588235294117647,,,,
818.0,,14.039119804400977,,,,
1637.0,,12.64508246792914,,,,
3275.0,,11.322137404580152,,,,
6552.0,,10.034188034188034,,,,
13106.0,,8.765756142224935,,,,
26213.0,,7.507267386411322,,,,
52427.0,,6.253266446678238,,,,
104856.0,,5.001373311970703,,,,
209714.0,,3.750536444872541,,,,
408.0,,,15.588235294117647,,,
818.0,,,15.315403422982886,,,
1637.0,,,15.174098961514966,,,
3275.0,,,15.09618320610687,,,
6552.0,,,15.051282051282051,,,
13106.0,,,15.02701052952846,,,
26213.0,,,15.014534772822644,,,
52427.0,,,15.007839472027772,,,
104856.0,,,15.113641565575646,,,
209305.0,,,15.091316499844725,,,
417793.0,,,15.11933421574799,,,
833950.0,,,15.148188740332154,,,
1664627.0,,,15.17754067427718,,,
3322704.0,,,15.20722881123326,,,
6632303.0,,,15.237154273560783,,,
1.3238394E7,,,15.26725855115054,,,
2.6424363E7,,,15.297513737606465,,,
5.2743872E7,,,15.332885458238637,,,
1.0527844E8,,,15.374559824404693,,,
2.10139088E8,,,15.397011307101513,,,
4.19444228E8,,,15.423557922937968,,,

408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
210123.0,0.0,,,,,
420247.0,0.0,,,,,
840496.0,0.0,,,,,
1680995.0,0.0,,,,,
3361994.0,0.0,,,,,
6723991.0,0.0,,,,,
1.3447984E7,0.0,,,,,
2.6895971E7,0.0,,,,,
5.3791946E7,0.0,,,,,
1.07584304E8,0.0,,,,,
2.1516861E8,0.0,,,,,
4.30337224E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26213.0,,0.0,,,,
52427.0,,0.0,,,,
104856.0,,0.0,,,,
209714.0,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209305.0,,,0.0,,,
417793.0,,,0.0,,,
833950.0,,,0.0,,,
1664627.0,,,0.0,,,
3322704.0,,,0.0,,,
6632303.0,,,0.0,,,
1.3238394E7,,,0.0,,,
2.6424363E7,,,0.0,,,
5.2743872E7,,,0.0,,,
1.0527844E8,,,0.0,,,
2.10139088E8,,,0.0,,,
4.19444228E8,,,0.0,,,


==> experiments/eval1/old/deletes_speed.txt <==
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
210123.0,0.0,,,,,
420247.0,0.0,,,,,
840496.0,0.0,,,,,
1680995.0,0.0,,,,,
3361994.0,0.0,,,,,
6723991.0,0.0,,,,,
1.3447984E7,0.0,,,,,
2.6895971E7,0.0,,,,,
5.3791946E7,0.0,,,,,
1.07584304E8,0.0,,,,,
2.1516861E8,0.0,,,,,
4.30337224E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26213.0,,0.0,,,,
52427.0,,0.0,,,,
104856.0,,0.0,,,,
209714.0,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209305.0,,,0.0,,,
417793.0,,,0.0,,,
833950.0,,,0.0,,,
1664627.0,,,0.0,,,
3322704.0,,,0.0,,,
6632303.0,,,0.0,,,
1.3238394E7,,,0.0,,,
2.6424363E7,,,0.0,,,
5.2743872E7,,,0.0,,,
1.0527844E8,,,0.0,,,
2.10139088E8,,,0.0,,,
4.19444228E8,,,0.0,,,


==> experiments/eval1/old/false_positive_rate.txt <==
408.0,0.003165,,,,,
818.0,0.004688,,,,,
1637.0,0.006256,,,,,
3275.0,0.007812,,,,,
6552.0,0.009391,,,,,
13106.0,0.010987,,,,,
26213.0,0.01254,,,,,
52427.0,0.014138,,,,,
104856.0,0.015652,,,,,
210123.0,0.01717,,,,,
420247.0,0.0187,,,,,
840496.0,0.020181,,,,,
1680995.0,0.021666,,,,,
3361994.0,0.023191,,,,,
6723991.0,0.024715,,,,,
1.3447984E7,0.026218,,,,,
2.6895971E7,0.027777,,,,,
5.3791946E7,0.029222,,,,,
1.07584304E8,0.030832,,,,,
2.1516861E8,0.03237,,,,,
4.30337224E8,0.033876,,,,,
408.0,,0.001596,,,,
818.0,,0.003114,,,,
1637.0,,0.006193,,,,
3275.0,,0.01245,,,,
6552.0,,0.024839,,,,
13106.0,,0.048827,,,,
26213.0,,0.095138,,,,
52427.0,,0.180829,,,,
104856.0,,0.328559,,,,
209714.0,,0.550477,,,,
408.0,,,0.003165,,,
818.0,,,0.004688,,,
1637.0,,,0.006256,,,
3275.0,,,0.007812,,,
6552.0,,,0.009391,,,
13106.0,,,0.010987,,,
26213.0,,,0.01254,,,
52427.0,,,0.014138,,,
104856.0,,,0.015652,,,
209305.0,,,0.017163,,,
417793.0,,,0.018677,,,
833950.0,,,0.020153,,,
1664627.0,,,0.021607,,,
3322704.0,,,0.023112,,,
6632303.0,,,0.02462,,,
1.3238394E7,,,0.026095,,,
2.6424363E7,,,0.027631,,,
5.2743872E7,,,0.029056,,,
1.0527844E8,,,0.030615,,,
2.10139088E8,,,0.032105,,,
4.19444228E8,,,0.033587,,,


==> experiments/eval1/old/memory.txt <==
408.0,15.588235294117647,,,,,
818.0,15.315403422982886,,,,,
1637.0,15.174098961514966,,,,,
3275.0,15.09618320610687,,,,,
6552.0,15.051282051282051,,,,,
13106.0,15.02701052952846,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,15.004119935912108,,,,,
210123.0,15.005734736321108,,,,,
420247.0,15.004233224746399,,,,,
840496.0,15.003405132207648,,,,,
1680995.0,15.002952418061922,,,,,
3361994.0,15.002706727019739,,,,,
6723991.0,15.002578676860216,,,,,
1.3447984E7,15.002512049389708,,,,,
2.6895971E7,15.00247631885088,,,,,
5.3791946E7,15.002457245179418,,,,,
1.07584304E8,15.00483148545535,,,,,
2.1516861E8,15.010915700017767,,,,,
4.30337224E8,15.006647744699864,,,,,
408.0,,15.588235294117647,,,,
818.0,,14.039119804400977,,,,
1637.0,,12.64508246792914,,,,
3275.0,,11.322137404580152,,,,
6552.0,,10.034188034188034,,,,
13106.0,,8.765756142224935,,,,
26213.0,,7.507267386411322,,,,
52427.0,,6.253266446678238,,,,
104856.0,,5.001373311970703,,,,
209714.0,,3.750536444872541,,,,
408.0,,,15.588235294117647,,,
818.0,,,15.315403422982886,,,
1637.0,,,15.174098961514966,,,
3275.0,,,15.09618320610687,,,
6552.0,,,15.051282051282051,,,
13106.0,,,15.02701052952846,,,
26213.0,,,15.014534772822644,,,
52427.0,,,15.007839472027772,,,
104856.0,,,15.113641565575646,,,
209305.0,,,15.091316499844725,,,
417793.0,,,15.11933421574799,,,
833950.0,,,15.148188740332154,,,
1664627.0,,,15.17754067427718,,,
3322704.0,,,15.20722881123326,,,
6632303.0,,,15.237154273560783,,,
1.3238394E7,,,15.26725855115054,,,
2.6424363E7,,,15.297513737606465,,,
5.2743872E7,,,15.332885458238637,,,
1.0527844E8,,,15.374559824404693,,,
2.10139088E8,,,15.397011307101513,,,
4.19444228E8,,,15.423557922937968,,,


==> experiments/eval1/old/read_speed.txt <==
408.0,52.899958,,,,,
818.0,40.388,,,,,
1637.0,43.988084,,,,,
3275.0,45.60025,,,,,
6552.0,47.764333,,,,,
13106.0,51.246625,,,,,
26213.0,49.651417,,,,,
52427.0,53.333125,,,,,
104856.0,56.285792,,,,,
210123.0,104.247292,,,,,
420247.0,91.721708,,,,,
840496.0,98.7795,,,,,
1680995.0,102.769834,,,,,
3361994.0,118.283541,,,,,
6723991.0,127.407833,,,,,
1.3447984E7,179.538416,,,,,
2.6895971E7,184.72925,,,,,
5.3791946E7,201.0655,,,,,
1.07584304E8,349.25925,,,,,
2.1516861E8,318.338833,,,,,
4.30337224E8,351.196542,,,,,
408.0,,50.236292,,,,
818.0,,35.801458,,,,
1637.0,,39.17075,,,,
3275.0,,40.777584,,,,
6552.0,,43.106334,,,,
13106.0,,44.000333,,,,
26213.0,,44.251792,,,,
52427.0,,49.057458,,,,
104856.0,,50.974792,,,,
209714.0,,54.951375,,,,
408.0,,,49.512667,,,
818.0,,,35.844916,,,
1637.0,,,40.868959,,,
3275.0,,,42.779959,,,
6552.0,,,44.75675,,,
13106.0,,,45.891792,,,
26213.0,,,46.423667,,,
52427.0,,,50.946958,,,
104856.0,,,52.862167,,,
209305.0,,,55.972375,,,
417793.0,,,58.184458,,,
833950.0,,,58.981375,,,
1664627.0,,,59.993584,,,
3322704.0,,,67.035375,,,
6632303.0,,,84.121542,,,
1.3238394E7,,,105.689125,,,
2.6424363E7,,,119.338209,,,
5.2743872E7,,,127.704834,,,
1.0527844E8,,,132.033083,,,
2.10139088E8,,,139.180917,,,
4.19444228E8,,,144.254584,,,


==> experiments/eval1/old/writes_speed.txt <==
408.0,93.54656862745098,,,,,
818.0,249.29024390243902,,,,,
1637.0,153.5909645909646,,,,,
3275.0,138.76190476190476,,,,,
6552.0,138.85901739395788,,,,,
13106.0,143.2458040891059,,,,,
26213.0,140.75814450293737,,,,,
52427.0,135.9499122606241,,,,,
104856.0,136.1198001106258,,,,,
210123.0,138.21203226082247,,,,,
420247.0,145.4298033542099,,,,,
840496.0,146.65214432396033,,,,,
1680995.0,149.59198761687998,,,,,
3361994.0,150.46085155315382,,,,,
6723991.0,174.08000602023142,,,,,
1.3447984E7,179.15628154282732,,,,,
2.6895971E7,196.78502812353997,,,,,
5.3791946E7,207.46094755813834,,,,,
1.07584304E8,212.20009773507232,,,,,
2.1516861E8,217.3474435481324,,,,,
4.30337224E8,223.4606516915148,,,,,
408.0,,97.52941176470588,,,,
818.0,,252.94634146341463,,,,
1637.0,,214.69230769230768,,,,
3275.0,,200.24420024420024,,,,
6552.0,,197.27158986878243,,,,
13106.0,,191.86756179432408,,,,
26213.0,,140.9838254367895,,,,
52427.0,,145.24521248187992,,,,
104856.0,,155.13280817867974,,,,
209714.0,,300.4436094527838,,,,
408.0,,,96.81372549019608,,,
818.0,,,189.12682926829268,,,
1637.0,,,160.56166056166057,,,
3275.0,,,148.83516483516485,,,
6552.0,,,146.5773573390296,,,
13106.0,,,136.10649984742142,,,
26213.0,,,136.93064774547952,,,
52427.0,,,140.32421606775006,,,
104856.0,,,137.57573098857503,,,
209305.0,,,140.7445260366303,,,
417793.0,,,141.1576061931622,,,
833950.0,,,147.10924482827394,,,
1664627.0,,,144.58944330949333,,,
3322704.0,,,157.48097585335302,,,
6632303.0,,,181.71699199812426,,,
1.3238394E7,,,192.6699856238735,,,
2.6424363E7,,,202.3154372651718,,,
5.2743872E7,,,213.2020902441607,,,
1.0527844E8,,,215.47548067778914,,,
2.10139088E8,,,219.9637250954238,,,
4.19444228E8,,,221.06061036054825,,,


==> experiments/eval1/read_speed.txt <==
408.0,52.899958,,,,,
818.0,40.388,,,,,
1637.0,43.988084,,,,,
3275.0,45.60025,,,,,
6552.0,47.764333,,,,,
13106.0,51.246625,,,,,
26213.0,49.651417,,,,,
52427.0,53.333125,,,,,
104856.0,56.285792,,,,,
210123.0,104.247292,,,,,
420247.0,91.721708,,,,,
840496.0,98.7795,,,,,
1680995.0,102.769834,,,,,
3361994.0,118.283541,,,,,
6723991.0,127.407833,,,,,
1.3447984E7,179.538416,,,,,
2.6895971E7,184.72925,,,,,
5.3791946E7,201.0655,,,,,
1.07584304E8,349.25925,,,,,
2.1516861E8,318.338833,,,,,
4.30337224E8,351.196542,,,,,
408.0,,50.236292,,,,
818.0,,35.801458,,,,
1637.0,,39.17075,,,,
3275.0,,40.777584,,,,
6552.0,,43.106334,,,,
13106.0,,44.000333,,,,
26213.0,,44.251792,,,,
52427.0,,49.057458,,,,
104856.0,,50.974792,,,,
209714.0,,54.951375,,,,
408.0,,,49.512667,,,
818.0,,,35.844916,,,
1637.0,,,40.868959,,,
3275.0,,,42.779959,,,
6552.0,,,44.75675,,,
13106.0,,,45.891792,,,
26213.0,,,46.423667,,,
52427.0,,,50.946958,,,
104856.0,,,52.862167,,,
209305.0,,,55.972375,,,
417793.0,,,58.184458,,,
833950.0,,,58.981375,,,
1664627.0,,,59.993584,,,
3322704.0,,,67.035375,,,
6632303.0,,,84.121542,,,
1.3238394E7,,,105.689125,,,
2.6424363E7,,,119.338209,,,
5.2743872E7,,,127.704834,,,
1.0527844E8,,,132.033083,,,
2.10139088E8,,,139.180917,,,
4.19444228E8,,,144.254584,,,


==> experiments/eval1/read_speed_oldest.txt <==
408.0,92.93137254901961,,,,,
818.0,56.49022004889976,,,,,
1637.0,66.667,,,,,
3275.0,62.917,,,,,
6552.0,61.625,,,,,
13106.0,63.666,,,,,
26213.0,63.667,,,,,
52427.0,78.958,,,,,
104856.0,72.75,,,,,
210123.0,102.5,,,,,
420247.0,105.75,,,,,
840496.0,109.708,,,,,
1680995.0,129.625,,,,,
3361994.0,162.5,,,,,
6723991.0,183.375,,,,,
1.3447984E7,196.084,,,,,
2.6895971E7,224.833,,,,,
5.3791946E7,224.458,,,,,
1.07584304E8,448.0,,,,,
2.1516861E8,441.167,,,,,
4.30337224E8,447.209,,,,,
408.0,,170.44607843137254,,,,
818.0,,76.1002444987775,,,,
1637.0,,99.167,,,,
3275.0,,100.875,,,,
6552.0,,100.708,,,,
13106.0,,112.583,,,,
26213.0,,113.042,,,,
52427.0,,118.25,,,,
104856.0,,131.25,,,,
209714.0,,79.833,,,,
408.0,,,88.13480392156863,,,
818.0,,,56.947432762836186,,,
1637.0,,,62.75,,,
3275.0,,,59.209,,,
6552.0,,,61.083,,,
13106.0,,,60.875,,,
26213.0,,,62.041,,,
52427.0,,,64.459,,,
104856.0,,,73.833,,,
209305.0,,,71.5,,,
417793.0,,,70.292,,,
833950.0,,,70.542,,,
1664627.0,,,77.667,,,
3322704.0,,,81.083,,,
6632303.0,,,85.75,,,
1.3238394E7,,,103.042,,,
2.6424363E7,,,133.167,,,
5.2743872E7,,,165.0,,,
1.0527844E8,,,158.875,,,
2.10139088E8,,,174.666,,,
4.19444228E8,,,179.541,,,


==> experiments/eval1/read_speed_positive.txt <==
408.0,93.8529411764706,,,,,
818.0,62.39731051344743,,,,,
1637.0,68.92669517409897,,,,,
3275.0,71.28488549618321,,,,,
6552.0,71.30784493284493,,,,,
13106.0,72.08850907981078,,,,,
26213.0,71.98878419105024,,,,,
52427.0,80.23615694203369,,,,,
104856.0,81.6214618142977,,,,,
210123.0,86.43865735783326,,,,,
420247.0,88.6447922293318,,,,,
840496.0,90.41169380936971,,,,,
1680995.0,94.629791,,,,,
3361994.0,104.746917,,,,,
6723991.0,115.318459,,,,,
1.3447984E7,174.667334,,,,,
2.6895971E7,159.77575,,,,,
5.3791946E7,187.897375,,,,,
1.07584304E8,189.206333,,,,,
2.1516861E8,209.086292,,,,,
4.30337224E8,208.229833,,,,,
408.0,,151.34803921568627,,,,
818.0,,70.95476772616136,,,,
1637.0,,93.56566890653635,,,,
3275.0,,96.98473282442748,,,,
6552.0,,97.94078144078144,,,,
13106.0,,99.78887532427896,,,,
26213.0,,96.07511540075535,,,,
52427.0,,109.07627749060599,,,,
104856.0,,103.73829823758297,,,,
209714.0,,68.34724911069361,,,,
408.0,,,87.51960784313725,,,
818.0,,,58.93520782396088,,,
1637.0,,,65.43982895540623,,,
3275.0,,,67.49374045801527,,,
6552.0,,,68.31242368742369,,,
13106.0,,,69.52922325652374,,,
26213.0,,,68.74772059665052,,,
52427.0,,,76.24012436340054,,,
104856.0,,,80.16669527733272,,,
209305.0,,,82.32344186713169,,,
417793.0,,,85.32285366198093,,,
833950.0,,,86.25402242340668,,,
1664627.0,,,89.788,,,
3322704.0,,,93.877084,,,
6632303.0,,,103.229917,,,
1.3238394E7,,,118.70625,,,
2.6424363E7,,,149.403541,,,
5.2743872E7,,,169.3835,,,
1.0527844E8,,,180.314584,,,
2.10139088E8,,,188.773875,,,
4.19444228E8,,,203.667959,,,


==> experiments/eval2/8_bits_per_entry/all.txt <==
408.0,99.87745098039215,,,,,
818.0,192.58048780487806,,,,,
1637.0,163.96947496947496,,,,,
3275.0,153.87179487179486,,,,,
6552.0,161.8220933780897,,,,,
13106.0,138.53509307293257,,,,,
26213.0,140.4148165102617,,,,,
52427.0,144.12783245593957,,,,,
104856.0,140.78086555150776,,,,,
209714.0,143.85883766617712,,,,,
419429.0,141.59076842381327,,,,,
838450.0,145.70461146338727,,,,,
1676084.0,153.33128788946007,,,,,
3350533.0,174.41262230142573,,,,,
6697792.0,180.2271900680527,,,,,
1.3369372E7,203.26712338006888,,,,,
2.5900296E7,209.41909718708692,,,,,
5.0962144E7,218.52444967346383,,,,,
1.01085839E8,228.9022429012865,,,,,
2.00495595E8,228.2748590691642,,,,,
3.99315108E8,231.20166236902512,,,,,
408.0,,95.28186274509804,,,,
818.0,,209.55365853658537,,,,
1637.0,,153.998778998779,,,,
3275.0,,154.12576312576311,,,,
6552.0,,143.30942935611841,,,,
13515.0,,143.44880080425105,,,,
27031.0,,142.30045871559633,,,,
53245.0,,147.44029907682918,,,,
105674.0,,147.7553834709798,,,,
211351.0,,147.40987158984453,,,,
421066.0,,144.28351333953222,,,,
840496.0,,147.8191641036645,,,,
1680995.0,,142.83266012214173,,,,
3361994.0,,152.49538102045273,,,,
6717437.0,,160.27593077873772,,,,
1.3435286E7,,172.439738523447,,,,
2.6857059E7,,195.42959532991654,,,,
5.3714121E7,,217.78587356278956,,,,
1.07427426E8,,220.98440816479268,,,,
2.14854037E8,,219.14754514596015,,,,
4.29602402E8,,224.33024771108268,,,,
408.0,,,98.1421568627451,,,
818.0,,,173.06829268292682,,,
1637.0,,,152.06593406593407,,,
3275.0,,,143.36568986568986,,,
6552.0,,,139.9273725968874,,,
13106.0,,,135.82667073542873,,,
26213.0,,,136.56824597543297,,,
52427.0,,,139.3450827801938,,,
104856.0,,,135.0349997138988,,,
209714.0,,,134.61260943371036,,,
419429.0,,,135.89673127816323,,,
838859.0,,,135.19041556397968,,,
1677720.0,,,136.65469249375045,,,
3355442.0,,,138.28497808337735,,,
6710885.0,,,136.9241208984924,,,
1.3421771E7,,,139.58868471316603,,,
2.6843544E7,,,137.67942581058404,,,
408.0,,,,95.79411764705883,,
818.0,,,,214.32926829268294,,
1637.0,,,,168.95604395604394,,
3275.0,,,,156.64407814407815,,
6552.0,,,,160.98321635642355,,
12697.0,,,,169.9959316517494,,
24577.0,,,,164.7622053872054,,
48337.0,,,,171.322601010101,,
95858.0,,,,176.62629153426906,,
190081.0,,,,164.03815416618022,,
378526.0,,,,164.27361299052774,,
755416.0,,,,165.13682241502826,,
1507559.0,,,,159.61032808920643,,
3008568.0,,,,164.684861316621,,
6010585.0,,,,171.77874342483736,,
1.2008474E7,,,,191.5865800450792,,
2.4004253E7,,,,211.40050254343632,,
4.7983931E7,,,,232.477678599354,,
9.5919526E7,,,,238.17324491330504,,
1.91743195E8,,,,239.6767589539908,,
3.83390534E8,,,,246.51228504143228,,

408.0,49.152917,,,,,
818.0,35.8945,,,,,
1637.0,40.457959,,,,,
3275.0,42.066542,,,,,
6552.0,44.595833,,,,,
13106.0,45.447041,,,,,
26213.0,46.175083,,,,,
52427.0,50.047,,,,,
104856.0,54.341042,,,,,
209714.0,55.95675,,,,,
419429.0,59.50575,,,,,
838450.0,60.18325,,,,,
1676084.0,66.310875,,,,,
3350533.0,76.271875,,,,,
6697792.0,76.702417,,,,,
1.3369372E7,82.547291,,,,,
2.5900296E7,108.453792,,,,,
5.0962144E7,122.558334,,,,,
1.01085839E8,121.632625,,,,,
2.00495595E8,133.709042,,,,,
3.99315108E8,132.346041,,,,,
408.0,,53.451334,,,,
818.0,,39.676458,,,,
1637.0,,44.8525,,,,
3275.0,,46.404584,,,,
6552.0,,48.286,,,,
13515.0,,110.3985,,,,
27031.0,,83.853209,,,,
53245.0,,89.193625,,,,
105674.0,,91.943917,,,,
211351.0,,102.191625,,,,
421066.0,,104.371833,,,,
840496.0,,105.631917,,,,
1680995.0,,107.40925,,,,
3361994.0,,118.362708,,,,
6717437.0,,124.482375,,,,
1.3435286E7,,291.034333,,,,
2.6857059E7,,304.044125,,,,
5.3714121E7,,279.065708,,,,
1.07427426E8,,294.304959,,,,
2.14854037E8,,314.537292,,,,
4.29602402E8,,316.770875,,,,
408.0,,,49.57343054197893,,,
818.0,,,35.487083,,,
1637.0,,,40.109959,,,
3275.0,,,40.966208,,,
6552.0,,,43.441916,,,
13106.0,,,44.434208,,,
26213.0,,,44.734583,,,
52427.0,,,48.724458,,,
104856.0,,,51.530167,,,
209714.0,,,53.82225,,,
419429.0,,,56.014959,,,
838859.0,,,57.432666,,,
1677720.0,,,57.451208,,,
3355442.0,,,58.4515,,,
6710885.0,,,60.125,,,
1.3421771E7,,,61.930417,,,
2.6843544E7,,,63.342417,,,
408.0,,,,49.48375,,
818.0,,,,36.360167,,
1637.0,,,,41.24875,,
3275.0,,,,43.286875,,
6552.0,,,,45.14225,,
12697.0,,,,46.83575,,
24577.0,,,,47.205167,,
48337.0,,,,52.000209,,
95858.0,,,,55.275625,,
190081.0,,,,57.474625,,
378526.0,,,,59.503084,,
755416.0,,,,59.531583,,
1507559.0,,,,60.608,,
3008568.0,,,,64.229375,,
6010585.0,,,,69.974959,,
1.2008474E7,,,,100.800958,,
2.4004253E7,,,,112.686042,,
4.7983931E7,,,,123.836458,,
9.5919526E7,,,,133.459125,,
1.91743195E8,,,,137.427875,,
3.83390534E8,,,,138.575458,,

408.0,8.15E-4,,,,,
818.0,0.001188,,,,,
1637.0,0.001558,,,,,
3275.0,0.001924,,,,,
6552.0,0.002334,,,,,
13106.0,0.003137,,,,,
26213.0,0.004695,,,,,
52427.0,0.006303,,,,,
104856.0,0.009376,,,,,
209714.0,0.015565,,,,,
419429.0,0.027867,,,,,
838450.0,0.051945,,,,,
1676084.0,0.057866,,,,,
3350533.0,0.059349,,,,,
6697792.0,0.060821,,,,,
1.3369372E7,0.062269,,,,,
2.5900296E7,0.062606,,,,,
5.0962144E7,0.062928,,,,,
1.01085839E8,0.063305,,,,,
2.00495595E8,0.063649,,,,,
3.99315108E8,0.063962,,,,,
408.0,,0.048917,,,,
818.0,,0.072453,,,,
1637.0,,0.078237,,,,
3275.0,,0.079671,,,,
6552.0,,0.08114,,,,
13515.0,,0.081934,,,,
27031.0,,0.082297,,,,
53245.0,,0.082672,,,,
105674.0,,0.083018,,,,
211351.0,,0.083184,,,,
421066.0,,0.083367,,,,
840496.0,,0.083558,,,,
1680995.0,,0.083647,,,,
3361994.0,,0.083731,,,,
6717437.0,,0.083826,,,,
1.3435286E7,,0.083922,,,,
2.6857059E7,,0.084006,,,,
5.3714121E7,,0.084057,,,,
1.07427426E8,,0.084103,,,,
2.14854037E8,,0.084152,,,,
4.29602402E8,,0.084194,,,,
408.0,,,9.051084319901523E-6,,,
818.0,,,2.2E-5,,,
1637.0,,,3.6E-5,,,
3275.0,,,9.3E-5,,,
6552.0,,,1.87E-4,,,
13106.0,,,4.12E-4,,,
26213.0,,,7.93E-4,,,
52427.0,,,0.00161,,,
104856.0,,,0.003136,,,
209714.0,,,0.00624,,,
419429.0,,,0.01242,,,
838859.0,,,0.024822,,,
1677720.0,,,0.048918,,,
3355442.0,,,0.09537,,,
6710885.0,,,0.180927,,,
1.3421771E7,,,0.329529,,,
2.6843544E7,,,0.55073,,,
408.0,,,,0.048917,,
818.0,,,,0.072453,,
1637.0,,,,0.078237,,
3275.0,,,,0.079671,,
6552.0,,,,0.08114,,
12697.0,,,,0.081838,,
24577.0,,,,0.082166,,
48337.0,,,,0.082494,,
95858.0,,,,0.082817,,
190081.0,,,,0.082977,,
378526.0,,,,0.083145,,
755416.0,,,,0.08332,,
1507559.0,,,,0.083392,,
3008568.0,,,,0.083473,,
6010585.0,,,,0.083563,,
1.2008474E7,,,,0.083639,,
2.4004253E7,,,,0.083714,,
4.7983931E7,,,,0.083761,,
9.5919526E7,,,,0.083803,,
1.91743195E8,,,,0.083849,,
3.83390534E8,,,,0.083885,,

408.0,18.186274509803923,,,,,
818.0,17.8679706601467,,,,,
1637.0,17.703115455100793,,,,,
3275.0,17.612213740458014,,,,,
6552.0,17.55982905982906,,,,,
13106.0,16.279261406989164,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,13.753776607919432,,,,,
209714.0,12.501788149575136,,,,,
419429.0,11.283211222876815,,,,,
838450.0,10.022713340091837,,,,,
1676084.0,12.529753878683884,,,,,
3350533.0,15.039355230943853,,,,,
6697792.0,15.088169952127506,,,,,
1.3369372E7,15.764767110975743,,,,,
2.5900296E7,18.501742837224718,,,,,
5.0962144E7,18.620933452093382,,,,,
1.01085839E8,18.842795794572176,,,,,
2.00495595E8,18.872175431086156,,,,,
3.99315108E8,18.887050108807802,,,,,
408.0,,10.392156862745098,,,,
818.0,,10.210268948655257,,,,
1637.0,,12.64508246792914,,,,
3275.0,,15.09618320610687,,,,
6552.0,,15.051282051282051,,,,
13515.0,,16.13954864964854,,,,
27031.0,,17.334467833228516,,,,
53245.0,,17.416621278993333,,,,
105674.0,,17.45822056513428,,,,
211351.0,,18.71517049836528,,,,
421066.0,,18.732597740021756,,,,
840496.0,,18.741326550037122,,,,
1680995.0,,19.993315863521307,,,,
3361994.0,,19.993016644289074,,,,
6717437.0,,19.99651027616634,,,,
1.3435286E7,,19.998291364992156,,,,
2.6857059E7,,19.999146295206785,,,,
5.3714121E7,,21.25077709081379,,,,
1.07427426E8,,21.24977921373635,,,,
2.14854037E8,,21.249279872735183,,,,
4.29602402E8,,21.24963991705056,,,,
408.0,,,24.681372549019606,,,
818.0,,,22.973105134474327,,,
1637.0,,,21.496640195479536,,,
3275.0,,,20.12824427480916,,,
6552.0,,,18.814102564102566,,,
13106.0,,,17.53151228444987,,,
26213.0,,,16.2657460038912,,,
52427.0,,,15.007839472027772,,,
104856.0,,,13.753776607919432,,,
209714.0,,,12.501788149575136,,,
419429.0,,,11.250852945313747,,,
838859.0,,,10.000402928263272,,,
1677720.0,,,8.750183582480986,,,
3355442.0,,,7.500081360369215,,,
6710885.0,,,6.250035576529772,,,
1.3421771E7,,,5.000014975669008,,,
2.6843544E7,,,3.750005811453212,,,
408.0,,,,10.392156862745098,,
818.0,,,,10.210268948655257,,
1637.0,,,,12.64508246792914,,
3275.0,,,,15.09618320610687,,
6552.0,,,,16.166666666666668,,
12697.0,,,,17.46144758604395,,
24577.0,,,,19.022826219636244,,
48337.0,,,,19.163456565364008,,
95858.0,,,,19.36389242421081,,
190081.0,,,,20.7985016913842,,
378526.0,,,,20.832360260589763,,
755416.0,,,,20.887405085409892,,
1507559.0,,,,22.32331868935146,,
3008568.0,,,,22.338928021570396,,
6010585.0,,,,22.368632670530406,,
1.2008474E7,,,,22.37306155636428,,
2.4004253E7,,,,22.389613040655753,,
4.7983931E7,,,,23.79722861805549,,
9.5919526E7,,,,23.808007871098113,,
1.91743195E8,,,,23.809732804337592,,
3.83390534E8,,,,23.81606594908783,,

408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838450.0,0.0,,,,,
1676084.0,0.0,,,,,
3350533.0,0.0,,,,,
6697792.0,0.0,,,,,
1.3369372E7,0.0,,,,,
2.5900296E7,0.0,,,,,
5.0962144E7,0.0,,,,,
1.01085839E8,0.0,,,,,
2.00495595E8,0.0,,,,,
3.99315108E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13515.0,,0.0,,,,
27031.0,,0.0,,,,
53245.0,,0.0,,,,
105674.0,,0.0,,,,
211351.0,,0.0,,,,
421066.0,,0.0,,,,
840496.0,,0.0,,,,
1680995.0,,0.0,,,,
3361994.0,,0.0,,,,
6717437.0,,0.0,,,,
1.3435286E7,,0.0,,,,
2.6857059E7,,0.0,,,,
5.3714121E7,,0.0,,,,
1.07427426E8,,0.0,,,,
2.14854037E8,,0.0,,,,
4.29602402E8,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
12697.0,,,,0.0,,
24577.0,,,,0.0,,
48337.0,,,,0.0,,
95858.0,,,,0.0,,
190081.0,,,,0.0,,
378526.0,,,,0.0,,
755416.0,,,,0.0,,
1507559.0,,,,0.0,,
3008568.0,,,,0.0,,
6010585.0,,,,0.0,,
1.2008474E7,,,,0.0,,
2.4004253E7,,,,0.0,,
4.7983931E7,,,,0.0,,
9.5919526E7,,,,0.0,,
1.91743195E8,,,,0.0,,
3.83390534E8,,,,0.0,,


==> experiments/eval2/8_bits_per_entry/deletes_speed.txt <==
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838450.0,0.0,,,,,
1676084.0,0.0,,,,,
3350533.0,0.0,,,,,
6697792.0,0.0,,,,,
1.3369372E7,0.0,,,,,
2.5900296E7,0.0,,,,,
5.0962144E7,0.0,,,,,
1.01085839E8,0.0,,,,,
2.00495595E8,0.0,,,,,
3.99315108E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13515.0,,0.0,,,,
27031.0,,0.0,,,,
53245.0,,0.0,,,,
105674.0,,0.0,,,,
211351.0,,0.0,,,,
421066.0,,0.0,,,,
840496.0,,0.0,,,,
1680995.0,,0.0,,,,
3361994.0,,0.0,,,,
6717437.0,,0.0,,,,
1.3435286E7,,0.0,,,,
2.6857059E7,,0.0,,,,
5.3714121E7,,0.0,,,,
1.07427426E8,,0.0,,,,
2.14854037E8,,0.0,,,,
4.29602402E8,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
12697.0,,,,0.0,,
24577.0,,,,0.0,,
48337.0,,,,0.0,,
95858.0,,,,0.0,,
190081.0,,,,0.0,,
378526.0,,,,0.0,,
755416.0,,,,0.0,,
1507559.0,,,,0.0,,
3008568.0,,,,0.0,,
6010585.0,,,,0.0,,
1.2008474E7,,,,0.0,,
2.4004253E7,,,,0.0,,
4.7983931E7,,,,0.0,,
9.5919526E7,,,,0.0,,
1.91743195E8,,,,0.0,,
3.83390534E8,,,,0.0,,


==> experiments/eval2/8_bits_per_entry/false_positive_rate.txt <==
408.0,8.15E-4,,,,,
818.0,0.001188,,,,,
1637.0,0.001558,,,,,
3275.0,0.001924,,,,,
6552.0,0.002334,,,,,
13106.0,0.003137,,,,,
26213.0,0.004695,,,,,
52427.0,0.006303,,,,,
104856.0,0.009376,,,,,
209714.0,0.015565,,,,,
419429.0,0.027867,,,,,
838450.0,0.051945,,,,,
1676084.0,0.057866,,,,,
3350533.0,0.059349,,,,,
6697792.0,0.060821,,,,,
1.3369372E7,0.062269,,,,,
2.5900296E7,0.062606,,,,,
5.0962144E7,0.062928,,,,,
1.01085839E8,0.063305,,,,,
2.00495595E8,0.063649,,,,,
3.99315108E8,0.063962,,,,,
408.0,,0.048917,,,,
818.0,,0.072453,,,,
1637.0,,0.078237,,,,
3275.0,,0.079671,,,,
6552.0,,0.08114,,,,
13515.0,,0.081934,,,,
27031.0,,0.082297,,,,
53245.0,,0.082672,,,,
105674.0,,0.083018,,,,
211351.0,,0.083184,,,,
421066.0,,0.083367,,,,
840496.0,,0.083558,,,,
1680995.0,,0.083647,,,,
3361994.0,,0.083731,,,,
6717437.0,,0.083826,,,,
1.3435286E7,,0.083922,,,,
2.6857059E7,,0.084006,,,,
5.3714121E7,,0.084057,,,,
1.07427426E8,,0.084103,,,,
2.14854037E8,,0.084152,,,,
4.29602402E8,,0.084194,,,,
408.0,,,9.051084319901523E-6,,,
818.0,,,2.2E-5,,,
1637.0,,,3.6E-5,,,
3275.0,,,9.3E-5,,,
6552.0,,,1.87E-4,,,
13106.0,,,4.12E-4,,,
26213.0,,,7.93E-4,,,
52427.0,,,0.00161,,,
104856.0,,,0.003136,,,
209714.0,,,0.00624,,,
419429.0,,,0.01242,,,
838859.0,,,0.024822,,,
1677720.0,,,0.048918,,,
3355442.0,,,0.09537,,,
6710885.0,,,0.180927,,,
1.3421771E7,,,0.329529,,,
2.6843544E7,,,0.55073,,,
408.0,,,,0.048917,,
818.0,,,,0.072453,,
1637.0,,,,0.078237,,
3275.0,,,,0.079671,,
6552.0,,,,0.08114,,
12697.0,,,,0.081838,,
24577.0,,,,0.082166,,
48337.0,,,,0.082494,,
95858.0,,,,0.082817,,
190081.0,,,,0.082977,,
378526.0,,,,0.083145,,
755416.0,,,,0.08332,,
1507559.0,,,,0.083392,,
3008568.0,,,,0.083473,,
6010585.0,,,,0.083563,,
1.2008474E7,,,,0.083639,,
2.4004253E7,,,,0.083714,,
4.7983931E7,,,,0.083761,,
9.5919526E7,,,,0.083803,,
1.91743195E8,,,,0.083849,,
3.83390534E8,,,,0.083885,,


==> experiments/eval2/8_bits_per_entry/memory.txt <==
408.0,18.186274509803923,,,,,
818.0,17.8679706601467,,,,,
1637.0,17.703115455100793,,,,,
3275.0,17.612213740458014,,,,,
6552.0,17.55982905982906,,,,,
13106.0,16.279261406989164,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,13.753776607919432,,,,,
209714.0,12.501788149575136,,,,,
419429.0,11.283211222876815,,,,,
838450.0,10.022713340091837,,,,,
1676084.0,12.529753878683884,,,,,
3350533.0,15.039355230943853,,,,,
6697792.0,15.088169952127506,,,,,
1.3369372E7,15.764767110975743,,,,,
2.5900296E7,18.501742837224718,,,,,
5.0962144E7,18.620933452093382,,,,,
1.01085839E8,18.842795794572176,,,,,
2.00495595E8,18.872175431086156,,,,,
3.99315108E8,18.887050108807802,,,,,
408.0,,10.392156862745098,,,,
818.0,,10.210268948655257,,,,
1637.0,,12.64508246792914,,,,
3275.0,,15.09618320610687,,,,
6552.0,,15.051282051282051,,,,
13515.0,,16.13954864964854,,,,
27031.0,,17.334467833228516,,,,
53245.0,,17.416621278993333,,,,
105674.0,,17.45822056513428,,,,
211351.0,,18.71517049836528,,,,
421066.0,,18.732597740021756,,,,
840496.0,,18.741326550037122,,,,
1680995.0,,19.993315863521307,,,,
3361994.0,,19.993016644289074,,,,
6717437.0,,19.99651027616634,,,,
1.3435286E7,,19.998291364992156,,,,
2.6857059E7,,19.999146295206785,,,,
5.3714121E7,,21.25077709081379,,,,
1.07427426E8,,21.24977921373635,,,,
2.14854037E8,,21.249279872735183,,,,
4.29602402E8,,21.24963991705056,,,,
408.0,,,24.681372549019606,,,
818.0,,,22.973105134474327,,,
1637.0,,,21.496640195479536,,,
3275.0,,,20.12824427480916,,,
6552.0,,,18.814102564102566,,,
13106.0,,,17.53151228444987,,,
26213.0,,,16.2657460038912,,,
52427.0,,,15.007839472027772,,,
104856.0,,,13.753776607919432,,,
209714.0,,,12.501788149575136,,,
419429.0,,,11.250852945313747,,,
838859.0,,,10.000402928263272,,,
1677720.0,,,8.750183582480986,,,
3355442.0,,,7.500081360369215,,,
6710885.0,,,6.250035576529772,,,
1.3421771E7,,,5.000014975669008,,,
2.6843544E7,,,3.750005811453212,,,
408.0,,,,10.392156862745098,,
818.0,,,,10.210268948655257,,
1637.0,,,,12.64508246792914,,
3275.0,,,,15.09618320610687,,
6552.0,,,,16.166666666666668,,
12697.0,,,,17.46144758604395,,
24577.0,,,,19.022826219636244,,
48337.0,,,,19.163456565364008,,
95858.0,,,,19.36389242421081,,
190081.0,,,,20.7985016913842,,
378526.0,,,,20.832360260589763,,
755416.0,,,,20.887405085409892,,
1507559.0,,,,22.32331868935146,,
3008568.0,,,,22.338928021570396,,
6010585.0,,,,22.368632670530406,,
1.2008474E7,,,,22.37306155636428,,
2.4004253E7,,,,22.389613040655753,,
4.7983931E7,,,,23.79722861805549,,
9.5919526E7,,,,23.808007871098113,,
1.91743195E8,,,,23.809732804337592,,
3.83390534E8,,,,23.81606594908783,,


==> experiments/eval2/8_bits_per_entry/read_speed.txt <==
408.0,49.152917,,,,,
818.0,35.8945,,,,,
1637.0,40.457959,,,,,
3275.0,42.066542,,,,,
6552.0,44.595833,,,,,
13106.0,45.447041,,,,,
26213.0,46.175083,,,,,
52427.0,50.047,,,,,
104856.0,54.341042,,,,,
209714.0,55.95675,,,,,
419429.0,59.50575,,,,,
838450.0,60.18325,,,,,
1676084.0,66.310875,,,,,
3350533.0,76.271875,,,,,
6697792.0,76.702417,,,,,
1.3369372E7,82.547291,,,,,
2.5900296E7,108.453792,,,,,
5.0962144E7,122.558334,,,,,
1.01085839E8,121.632625,,,,,
2.00495595E8,133.709042,,,,,
3.99315108E8,132.346041,,,,,
408.0,,53.451334,,,,
818.0,,39.676458,,,,
1637.0,,44.8525,,,,
3275.0,,46.404584,,,,
6552.0,,48.286,,,,
13515.0,,110.3985,,,,
27031.0,,83.853209,,,,
53245.0,,89.193625,,,,
105674.0,,91.943917,,,,
211351.0,,102.191625,,,,
421066.0,,104.371833,,,,
840496.0,,105.631917,,,,
1680995.0,,107.40925,,,,
3361994.0,,118.362708,,,,
6717437.0,,124.482375,,,,
1.3435286E7,,291.034333,,,,
2.6857059E7,,304.044125,,,,
5.3714121E7,,279.065708,,,,
1.07427426E8,,294.304959,,,,
2.14854037E8,,314.537292,,,,
4.29602402E8,,316.770875,,,,
408.0,,,49.57343054197893,,,
818.0,,,35.487083,,,
1637.0,,,40.109959,,,
3275.0,,,40.966208,,,
6552.0,,,43.441916,,,
13106.0,,,44.434208,,,
26213.0,,,44.734583,,,
52427.0,,,48.724458,,,
104856.0,,,51.530167,,,
209714.0,,,53.82225,,,
419429.0,,,56.014959,,,
838859.0,,,57.432666,,,
1677720.0,,,57.451208,,,
3355442.0,,,58.4515,,,
6710885.0,,,60.125,,,
1.3421771E7,,,61.930417,,,
2.6843544E7,,,63.342417,,,
408.0,,,,49.48375,,
818.0,,,,36.360167,,
1637.0,,,,41.24875,,
3275.0,,,,43.286875,,
6552.0,,,,45.14225,,
12697.0,,,,46.83575,,
24577.0,,,,47.205167,,
48337.0,,,,52.000209,,
95858.0,,,,55.275625,,
190081.0,,,,57.474625,,
378526.0,,,,59.503084,,
755416.0,,,,59.531583,,
1507559.0,,,,60.608,,
3008568.0,,,,64.229375,,
6010585.0,,,,69.974959,,
1.2008474E7,,,,100.800958,,
2.4004253E7,,,,112.686042,,
4.7983931E7,,,,123.836458,,
9.5919526E7,,,,133.459125,,
1.91743195E8,,,,137.427875,,
3.83390534E8,,,,138.575458,,


==> experiments/eval2/8_bits_per_entry/writes_speed.txt <==
408.0,99.87745098039215,,,,,
818.0,192.58048780487806,,,,,
1637.0,163.96947496947496,,,,,
3275.0,153.87179487179486,,,,,
6552.0,161.8220933780897,,,,,
13106.0,138.53509307293257,,,,,
26213.0,140.4148165102617,,,,,
52427.0,144.12783245593957,,,,,
104856.0,140.78086555150776,,,,,
209714.0,143.85883766617712,,,,,
419429.0,141.59076842381327,,,,,
838450.0,145.70461146338727,,,,,
1676084.0,153.33128788946007,,,,,
3350533.0,174.41262230142573,,,,,
6697792.0,180.2271900680527,,,,,
1.3369372E7,203.26712338006888,,,,,
2.5900296E7,209.41909718708692,,,,,
5.0962144E7,218.52444967346383,,,,,
1.01085839E8,228.9022429012865,,,,,
2.00495595E8,228.2748590691642,,,,,
3.99315108E8,231.20166236902512,,,,,
408.0,,95.28186274509804,,,,
818.0,,209.55365853658537,,,,
1637.0,,153.998778998779,,,,
3275.0,,154.12576312576311,,,,
6552.0,,143.30942935611841,,,,
13515.0,,143.44880080425105,,,,
27031.0,,142.30045871559633,,,,
53245.0,,147.44029907682918,,,,
105674.0,,147.7553834709798,,,,
211351.0,,147.40987158984453,,,,
421066.0,,144.28351333953222,,,,
840496.0,,147.8191641036645,,,,
1680995.0,,142.83266012214173,,,,
3361994.0,,152.49538102045273,,,,
6717437.0,,160.27593077873772,,,,
1.3435286E7,,172.439738523447,,,,
2.6857059E7,,195.42959532991654,,,,
5.3714121E7,,217.78587356278956,,,,
1.07427426E8,,220.98440816479268,,,,
2.14854037E8,,219.14754514596015,,,,
4.29602402E8,,224.33024771108268,,,,
408.0,,,98.1421568627451,,,
818.0,,,173.06829268292682,,,
1637.0,,,152.06593406593407,,,
3275.0,,,143.36568986568986,,,
6552.0,,,139.9273725968874,,,
13106.0,,,135.82667073542873,,,
26213.0,,,136.56824597543297,,,
52427.0,,,139.3450827801938,,,
104856.0,,,135.0349997138988,,,
209714.0,,,134.61260943371036,,,
419429.0,,,135.89673127816323,,,
838859.0,,,135.19041556397968,,,
1677720.0,,,136.65469249375045,,,
3355442.0,,,138.28497808337735,,,
6710885.0,,,136.9241208984924,,,
1.3421771E7,,,139.58868471316603,,,
2.6843544E7,,,137.67942581058404,,,
408.0,,,,95.79411764705883,,
818.0,,,,214.32926829268294,,
1637.0,,,,168.95604395604394,,
3275.0,,,,156.64407814407815,,
6552.0,,,,160.98321635642355,,
12697.0,,,,169.9959316517494,,
24577.0,,,,164.7622053872054,,
48337.0,,,,171.322601010101,,
95858.0,,,,176.62629153426906,,
190081.0,,,,164.03815416618022,,
378526.0,,,,164.27361299052774,,
755416.0,,,,165.13682241502826,,
1507559.0,,,,159.61032808920643,,
3008568.0,,,,164.684861316621,,
6010585.0,,,,171.77874342483736,,
1.2008474E7,,,,191.5865800450792,,
2.4004253E7,,,,211.40050254343632,,
4.7983931E7,,,,232.477678599354,,
9.5919526E7,,,,238.17324491330504,,
1.91743195E8,,,,239.6767589539908,,
3.83390534E8,,,,246.51228504143228,,


==> experiments/eval2/all.txt <==
203.0,71.63546798029557,,,,,
408.0,785.770731707317,,,,,
818.0,210.0609756097561,,,,,
1637.0,164.47863247863248,,,,,
3275.0,147.86813186813185,,,,,
6552.0,357.50442477876106,,,,,
13106.0,138.76380836130608,,,,,
26213.0,140.80582894636453,,,,,
52427.0,143.1359960326543,,,,,
104856.0,136.78817066890463,,,,,
209714.0,140.39026111503176,,,,,
419429.0,139.43546241327516,,,,,
838859.0,140.11505614762893,,,,,
1677516.0,146.70767310116054,,,,,
3354626.0,150.08457048136378,,,,,
6708435.0,163.3972000194406,,,,,
1.3415234E7,183.4620796001192,,,,,
2.6827195E7,197.91190796036463,,,,,
5.3628179E7,208.5675893467195,,,,,
1.064175E8,210.12981962772358,,,,,
2.11996142E8,208.40546953615865,,,,,
4.23153427E8,214.37188673362607,,,,,
8.4462934E8,219.1331975357747,,,,,
203.0,,73.27586206896552,,,,
408.0,,315.4439024390244,,,,
818.0,,167.6829268292683,,,,
1637.0,,186.86446886446888,,,,
3275.0,,152.0909645909646,,,,
6552.0,,147.23832773878547,,,,
13106.0,,139.3104974061642,,,,
26417.0,,132.80369619112014,,,,
52835.0,,142.55272919978802,,,,
105264.0,,148.66533788552138,,,,
210122.0,,147.33139102405158,,,,
420247.0,,146.3370993456276,,,,
839677.0,,151.3890875712276,,,,
1678538.0,,155.24085635164823,,,,
3357079.0,,167.69891232921924,,,,
6714160.0,,173.31884961965469,,,,
1.3425046E7,,195.57636145212422,,,,
2.6850096E7,,212.36791170237728,,,,
5.3693642E7,,221.0291333715747,,,,
1.07387287E8,,224.8428779048247,,,,
2.1477478E8,,226.45019596462691,,,,
4.29549563E8,,221.15542889408948,,,,
8.59046293E8,,233.90079972203748,,,,
203.0,,,66.91625615763547,,,
408.0,,,328.2487804878049,,,
818.0,,,151.52439024390245,,,
1637.0,,,168.34554334554335,,,
3275.0,,,176.3840048840049,,,
6552.0,,,149.20903265181568,,,
13106.0,,,133.90036618858713,,,
26213.0,,,137.3630121309224,,,
52427.0,,,143.92595559624627,,,
104856.0,,,139.54269583627382,,,
209714.0,,,141.45758072822292,,,
419429.0,,,139.5324225734926,,,
838859.0,,,140.24986290918628,,,
1677720.0,,,136.97501731514518,,,
3355442.0,,,140.27830594103196,,,
6710885.0,,,142.38734646960177,,,
1.3421771E7,,,149.07547840925923,,,
2.6843544E7,,,158.57057096703988,,,
5.368709E7,,,175.06707664479202,,,
1.07374181E8,,,172.7631252175686,,,
203.0,,,,72.45812807881774,,
408.0,,,,307.3170731707317,,
818.0,,,,162.8048780487805,,
1637.0,,,,161.47741147741147,,
3275.0,,,,167.6080586080586,,
6552.0,,,,149.53982300884957,,
13106.0,,,,137.54317973756486,,
26009.0,,,,141.69836472138263,,
51611.0,,,,140.5261307710335,,
102816.0,,,,145.18113465481886,,
205226.0,,,,151.69336002343522,,
409635.0,,,,150.08206585815694,,
818453.0,,,,158.04424707326976,,
1636090.0,,,,152.0766036762035,,
3270545.0,,,,163.70071858815325,,
6537816.0,,,,171.11774382963642,,
1.3072358E7,,,,191.52265514553278,,
2.6138166E7,,,,212.55283890594444,,
5.2269782E7,,,,221.3546051266022,,
1.04526459E8,,,,225.60410079270827,,
2.0902691E8,,,,224.04929421787855,,
4.18002211E8,,,,225.05918315198406,,
8.35952813E8,,,,240.644382620126,,

203.0,34.365083,,,,,
408.0,49.004541,,,,,
818.0,34.97175,,,,,
1637.0,39.766125,,,,,
3275.0,41.355542,,,,,
6552.0,43.009458,,,,,
13106.0,45.071041,,,,,
26213.0,45.564042,,,,,
52427.0,49.853875,,,,,
104856.0,52.715084,,,,,
209714.0,56.496125,,,,,
419429.0,57.339625,,,,,
838859.0,58.292542,,,,,
1677516.0,59.501333,,,,,
3354626.0,64.147375,,,,,
6708435.0,74.093541,,,,,
1.3415234E7,96.566083,,,,,
2.6827195E7,113.639834,,,,,
5.3628179E7,120.699958,,,,,
1.064175E8,124.08575,,,,,
2.11996142E8,129.698916,,,,,
4.23153427E8,130.276875,,,,,
8.4462934E8,131.497375,,,,,
203.0,,38.817709,,,,
408.0,,53.090542,,,,
818.0,,40.830209,,,,
1637.0,,44.913583,,,,
3275.0,,46.1535,,,,
6552.0,,48.685417,,,,
13106.0,,47.989,,,,
26417.0,,76.979167,,,,
52835.0,,97.950125,,,,
105264.0,,103.0665,,,,
210122.0,,105.003458,,,,
420247.0,,93.302791,,,,
839677.0,,96.520583,,,,
1678538.0,,98.747792,,,,
3357079.0,,123.559,,,,
6714160.0,,137.205791,,,,
1.3425046E7,,158.392792,,,,
2.6850096E7,,182.118917,,,,
5.3693642E7,,195.7155,,,,
1.07387287E8,,199.730583,,,,
2.1477478E8,,324.25525,,,,
4.29549563E8,,308.663791,,,,
8.59046293E8,,309.458917,,,,
203.0,,,34.939629492526365,,,
408.0,,,49.0400183278314,,,
818.0,,,35.70813914264669,,,
1637.0,,,39.774459,,,
3275.0,,,42.125875,,,
6552.0,,,44.060625,,,
13106.0,,,44.261583,,,
26213.0,,,45.444042,,,
52427.0,,,49.518958,,,
104856.0,,,53.002084,,,
209714.0,,,55.127125,,,
419429.0,,,56.797084,,,
838859.0,,,57.78275,,,
1677720.0,,,57.647708,,,
3355442.0,,,58.799125,,,
6710885.0,,,59.815959,,,
1.3421771E7,,,66.443125,,,
2.6843544E7,,,77.57325,,,
5.368709E7,,,95.642209,,,
1.07374181E8,,,107.426875,,,
203.0,,,,35.486375,,
408.0,,,,49.882541,,
818.0,,,,36.268375,,
1637.0,,,,41.137916,,
3275.0,,,,42.798791,,
6552.0,,,,44.756542,,
13106.0,,,,44.796833,,
26009.0,,,,45.198834,,
51611.0,,,,49.505208,,
102816.0,,,,54.349167,,
205226.0,,,,56.882833,,
409635.0,,,,58.517375,,
818453.0,,,,60.347917,,
1636090.0,,,,60.854584,,
3270545.0,,,,63.872042,,
6537816.0,,,,75.259958,,
1.3072358E7,,,,99.866334,,
2.6138166E7,,,,119.576583,,
5.2269782E7,,,,126.868292,,
1.04526459E8,,,,130.385,,
2.0902691E8,,,,138.21575,,
4.18002211E8,,,,140.042167,,
8.35952813E8,,,,141.462916,,

203.0,2.19E-4,,,,,
408.0,3.19E-4,,,,,
818.0,4.27E-4,,,,,
1637.0,5.09E-4,,,,,
3275.0,6.15E-4,,,,,
6552.0,7.09E-4,,,,,
13106.0,9.34E-4,,,,,
26213.0,0.001315,,,,,
52427.0,0.00172,,,,,
104856.0,0.002481,,,,,
209714.0,0.004026,,,,,
419429.0,0.007183,,,,,
838859.0,0.013402,,,,,
1677516.0,0.01489,,,,,
3354626.0,0.015263,,,,,
6708435.0,0.015635,,,,,
1.3415234E7,0.016039,,,,,
2.6827195E7,0.016134,,,,,
5.3628179E7,0.016243,,,,,
1.064175E8,0.016336,,,,,
2.11996142E8,0.016439,,,,,
4.23153427E8,0.016533,,,,,
8.4462934E8,0.016616,,,,,
203.0,,0.012294,,,,
408.0,,0.018451,,,,
818.0,,0.019944,,,,
1637.0,,0.020308,,,,
3275.0,,0.020669,,,,
6552.0,,0.020874,,,,
13106.0,,0.020982,,,,
26417.0,,0.021073,,,,
52835.0,,0.021171,,,,
105264.0,,0.021224,,,,
210122.0,,0.021269,,,,
420247.0,,0.021334,,,,
839677.0,,0.021347,,,,
1678538.0,,0.021374,,,,
3357079.0,,0.021395,,,,
6714160.0,,0.021423,,,,
1.3425046E7,,0.021445,,,,
2.6850096E7,,0.021456,,,,
5.3693642E7,,0.021473,,,,
1.07387287E8,,0.02149,,,,
2.1477478E8,,0.021502,,,,
4.29549563E8,,0.021514,,,,
8.59046293E8,,0.021521,,,,
203.0,,,1.2544182177652463E-6,,,
408.0,,,2.56261624667949E-6,,,
818.0,,,6.884160235713646E-6,,,
1637.0,,,1.3E-5,,,
3275.0,,,2.6E-5,,,
6552.0,,,4.9E-5,,,
13106.0,,,1.11E-4,,,
26213.0,,,2.04E-4,,,
52427.0,,,4.1E-4,,,
104856.0,,,7.87E-4,,,
209714.0,,,0.001535,,,
419429.0,,,0.003088,,,
838859.0,,,0.006208,,,
1677720.0,,,0.012417,,,
3355442.0,,,0.024579,,,
6710885.0,,,0.048516,,,
1.3421771E7,,,0.094767,,,
2.6843544E7,,,0.181293,,,
5.368709E7,,,0.32985,,,
1.07374181E8,,,0.550986,,,
203.0,,,,0.012294,,
408.0,,,,0.018451,,
818.0,,,,0.019944,,
1637.0,,,,0.020308,,
3275.0,,,,0.020669,,
6552.0,,,,0.020874,,
13106.0,,,,0.020982,,
26009.0,,,,0.021072,,
51611.0,,,,0.021169,,
102816.0,,,,0.02122,,
205226.0,,,,0.021261,,
409635.0,,,,0.021311,,
818453.0,,,,0.021324,,
1636090.0,,,,0.02135,,
3270545.0,,,,0.021368,,
6537816.0,,,,0.021397,,
1.3072358E7,,,,0.021418,,
2.6138166E7,,,,0.021427,,
5.2269782E7,,,,0.021441,,
1.04526459E8,,,,0.021456,,
2.0902691E8,,,,0.021468,,
4.18002211E8,,,,0.02148,,
8.35952813E8,,,,0.021486,,

203.0,21.438423645320196,,,,,
408.0,20.784313725490197,,,,,
818.0,20.420537897310513,,,,,
1637.0,20.23213194868662,,,,,
3275.0,20.12824427480916,,,,,
6552.0,20.068376068376068,,,,,
13106.0,18.783763161910574,,,,,
26213.0,17.516957234959754,,,,,
52427.0,17.509146050699066,,,,,
104856.0,16.254463263904785,,,,,
209714.0,15.002145779490164,,,,,
419429.0,13.751042488716804,,,,,
838859.0,12.509980819184154,,,,,
1677516.0,15.007193970132029,,,,,
3354626.0,17.50942608803485,,,,,
6708435.0,17.511427926185466,,,,,
1.3415234E7,17.513493689338553,,,,,
2.6827195E7,20.029335306952515,,,,,
5.3628179E7,20.2175206433916,,,,,
1.064175E8,20.27834399417389,,,,,
2.11996142E8,20.309116530998004,,,,,
4.23153427E8,20.36424376163684,,,,,
8.4462934E8,20.372408753880134,,,,,
203.0,,13.399014778325123,,,,
408.0,,12.990196078431373,,,,
818.0,,15.315403422982886,,,,
1637.0,,17.703115455100793,,,,
3275.0,,17.612213740458014,,,,
6552.0,,18.814102564102566,,,,
13106.0,,20.03601403937128,,,,
26417.0,,19.978044441079607,,,,
52835.0,,19.966272357338884,,,,
105264.0,,21.228834169326646,,,,
210122.0,,21.23951799430807,,,,
420247.0,,21.242540696304793,,,,
839677.0,,22.495149920743334,,,,
1678538.0,,22.497592547800526,,,,
3357079.0,,22.49852148251501,,,,
6714160.0,,22.498357501161724,,,,
1.3425046E7,,22.499181902244505,,,,
2.6850096E7,,23.749138401590816,,,,
5.3693642E7,,23.749569679032017,,,,
1.07387287E8,,23.74970942323927,,,,
2.1477478E8,,23.749834873535896,,,,
4.29549563E8,,23.750364057523207,,,,
8.59046293E8,,23.750182073133047,,,,
203.0,,,29.47783251231527,,,
408.0,,,27.279411764705884,,,
818.0,,,25.52567237163814,,,
1637.0,,,24.025656689065364,,,
3275.0,,,22.644274809160304,,,
6552.0,,,21.322649572649574,,,
13106.0,,,20.03601403937128,,,
26213.0,,,18.768168466028307,,,
52427.0,,,17.509146050699066,,,
104856.0,,,16.254463263904785,,,
209714.0,,,15.002145779490164,,,
419429.0,,,13.751042488716804,,,
838859.0,,,12.50050366032909,,,
1677720.0,,,11.25023603461841,,,
3355442.0,,,10.000108480492287,,,
6710885.0,,,8.75004980714168,,,
1.3421771E7,,,7.500022463503512,,,
2.6843544E7,,,6.250009685755353,,,
5.368709E7,,,5.000003986060708,,,
1.07374181E8,,,3.7500015576370265,,,
203.0,,,,13.399014778325123,,
408.0,,,,12.990196078431373,,
818.0,,,,15.315403422982886,,
1637.0,,,,17.703115455100793,,
3275.0,,,,17.612213740458014,,
6552.0,,,,18.814102564102566,,
13106.0,,,,20.39996947962765,,
26009.0,,,,20.380176092890924,,
51611.0,,,,20.429520838580924,,
102816.0,,,,21.729127762216,,
205226.0,,,,21.778858429243858,,
409635.0,,,,21.79030112173032,,
818453.0,,,,23.077215185233605,,
1636090.0,,,,23.09070527904944,,
3270545.0,,,,23.10194294834653,,
6537816.0,,,,23.10457375979991,,
1.3072358E7,,,,23.11090485740981,,
2.6138166E7,,,,24.395683614527506,,
5.2269782E7,,,,24.399030323103318,,
1.04526459E8,,,,24.40239428755546,,
2.0902691E8,,,,24.406440395640924,,
4.18002211E8,,,,24.406274066335023,,
8.35952813E8,,,,24.407602061624978,,

203.0,0.0,,,,,
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838859.0,0.0,,,,,
1677516.0,0.0,,,,,
3354626.0,0.0,,,,,
6708435.0,0.0,,,,,
1.3415234E7,0.0,,,,,
2.6827195E7,0.0,,,,,
5.3628179E7,0.0,,,,,
1.064175E8,0.0,,,,,
2.11996142E8,0.0,,,,,
4.23153427E8,0.0,,,,,
8.4462934E8,0.0,,,,,
203.0,,0.0,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26417.0,,0.0,,,,
52835.0,,0.0,,,,
105264.0,,0.0,,,,
210122.0,,0.0,,,,
420247.0,,0.0,,,,
839677.0,,0.0,,,,
1678538.0,,0.0,,,,
3357079.0,,0.0,,,,
6714160.0,,0.0,,,,
1.3425046E7,,0.0,,,,
2.6850096E7,,0.0,,,,
5.3693642E7,,0.0,,,,
1.07387287E8,,0.0,,,,
2.1477478E8,,0.0,,,,
4.29549563E8,,0.0,,,,
8.59046293E8,,0.0,,,,
203.0,,,0.0,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
5.368709E7,,,0.0,,,
1.07374181E8,,,0.0,,,
203.0,,,,0.0,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
13106.0,,,,0.0,,
26009.0,,,,0.0,,
51611.0,,,,0.0,,
102816.0,,,,0.0,,
205226.0,,,,0.0,,
409635.0,,,,0.0,,
818453.0,,,,0.0,,
1636090.0,,,,0.0,,
3270545.0,,,,0.0,,
6537816.0,,,,0.0,,
1.3072358E7,,,,0.0,,
2.6138166E7,,,,0.0,,
5.2269782E7,,,,0.0,,
1.04526459E8,,,,0.0,,
2.0902691E8,,,,0.0,,
4.18002211E8,,,,0.0,,
8.35952813E8,,,,0.0,,


==> experiments/eval2/deletes_speed.txt <==
203.0,0.0,,,,,
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838859.0,0.0,,,,,
1677516.0,0.0,,,,,
3354626.0,0.0,,,,,
6708435.0,0.0,,,,,
1.3415234E7,0.0,,,,,
2.6827195E7,0.0,,,,,
5.3628179E7,0.0,,,,,
1.064175E8,0.0,,,,,
2.11996142E8,0.0,,,,,
4.23153427E8,0.0,,,,,
8.4462934E8,0.0,,,,,
203.0,,0.0,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26417.0,,0.0,,,,
52835.0,,0.0,,,,
105264.0,,0.0,,,,
210122.0,,0.0,,,,
420247.0,,0.0,,,,
839677.0,,0.0,,,,
1678538.0,,0.0,,,,
3357079.0,,0.0,,,,
6714160.0,,0.0,,,,
1.3425046E7,,0.0,,,,
2.6850096E7,,0.0,,,,
5.3693642E7,,0.0,,,,
1.07387287E8,,0.0,,,,
2.1477478E8,,0.0,,,,
4.29549563E8,,0.0,,,,
8.59046293E8,,0.0,,,,
203.0,,,0.0,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
5.368709E7,,,0.0,,,
1.07374181E8,,,0.0,,,
203.0,,,,0.0,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
13106.0,,,,0.0,,
26009.0,,,,0.0,,
51611.0,,,,0.0,,
102816.0,,,,0.0,,
205226.0,,,,0.0,,
409635.0,,,,0.0,,
818453.0,,,,0.0,,
1636090.0,,,,0.0,,
3270545.0,,,,0.0,,
6537816.0,,,,0.0,,
1.3072358E7,,,,0.0,,
2.6138166E7,,,,0.0,,
5.2269782E7,,,,0.0,,
1.04526459E8,,,,0.0,,
2.0902691E8,,,,0.0,,
4.18002211E8,,,,0.0,,
8.35952813E8,,,,0.0,,


==> experiments/eval2/false_positive_rate.txt <==
203.0,2.19E-4,,,,,
408.0,3.19E-4,,,,,
818.0,4.27E-4,,,,,
1637.0,5.09E-4,,,,,
3275.0,6.15E-4,,,,,
6552.0,7.09E-4,,,,,
13106.0,9.34E-4,,,,,
26213.0,0.001315,,,,,
52427.0,0.00172,,,,,
104856.0,0.002481,,,,,
209714.0,0.004026,,,,,
419429.0,0.007183,,,,,
838859.0,0.013402,,,,,
1677516.0,0.01489,,,,,
3354626.0,0.015263,,,,,
6708435.0,0.015635,,,,,
1.3415234E7,0.016039,,,,,
2.6827195E7,0.016134,,,,,
5.3628179E7,0.016243,,,,,
1.064175E8,0.016336,,,,,
2.11996142E8,0.016439,,,,,
4.23153427E8,0.016533,,,,,
8.4462934E8,0.016616,,,,,
203.0,,0.012294,,,,
408.0,,0.018451,,,,
818.0,,0.019944,,,,
1637.0,,0.020308,,,,
3275.0,,0.020669,,,,
6552.0,,0.020874,,,,
13106.0,,0.020982,,,,
26417.0,,0.021073,,,,
52835.0,,0.021171,,,,
105264.0,,0.021224,,,,
210122.0,,0.021269,,,,
420247.0,,0.021334,,,,
839677.0,,0.021347,,,,
1678538.0,,0.021374,,,,
3357079.0,,0.021395,,,,
6714160.0,,0.021423,,,,
1.3425046E7,,0.021445,,,,
2.6850096E7,,0.021456,,,,
5.3693642E7,,0.021473,,,,
1.07387287E8,,0.02149,,,,
2.1477478E8,,0.021502,,,,
4.29549563E8,,0.021514,,,,
8.59046293E8,,0.021521,,,,
203.0,,,1.2544182177652463E-6,,,
408.0,,,2.56261624667949E-6,,,
818.0,,,6.884160235713646E-6,,,
1637.0,,,1.3E-5,,,
3275.0,,,2.6E-5,,,
6552.0,,,4.9E-5,,,
13106.0,,,1.11E-4,,,
26213.0,,,2.04E-4,,,
52427.0,,,4.1E-4,,,
104856.0,,,7.87E-4,,,
209714.0,,,0.001535,,,
419429.0,,,0.003088,,,
838859.0,,,0.006208,,,
1677720.0,,,0.012417,,,
3355442.0,,,0.024579,,,
6710885.0,,,0.048516,,,
1.3421771E7,,,0.094767,,,
2.6843544E7,,,0.181293,,,
5.368709E7,,,0.32985,,,
1.07374181E8,,,0.550986,,,
203.0,,,,0.012294,,
408.0,,,,0.018451,,
818.0,,,,0.019944,,
1637.0,,,,0.020308,,
3275.0,,,,0.020669,,
6552.0,,,,0.020874,,
13106.0,,,,0.020982,,
26009.0,,,,0.021072,,
51611.0,,,,0.021169,,
102816.0,,,,0.02122,,
205226.0,,,,0.021261,,
409635.0,,,,0.021311,,
818453.0,,,,0.021324,,
1636090.0,,,,0.02135,,
3270545.0,,,,0.021368,,
6537816.0,,,,0.021397,,
1.3072358E7,,,,0.021418,,
2.6138166E7,,,,0.021427,,
5.2269782E7,,,,0.021441,,
1.04526459E8,,,,0.021456,,
2.0902691E8,,,,0.021468,,
4.18002211E8,,,,0.02148,,
8.35952813E8,,,,0.021486,,


==> experiments/eval2/memory.txt <==
203.0,21.438423645320196,,,,,
408.0,20.784313725490197,,,,,
818.0,20.420537897310513,,,,,
1637.0,20.23213194868662,,,,,
3275.0,20.12824427480916,,,,,
6552.0,20.068376068376068,,,,,
13106.0,18.783763161910574,,,,,
26213.0,17.516957234959754,,,,,
52427.0,17.509146050699066,,,,,
104856.0,16.254463263904785,,,,,
209714.0,15.002145779490164,,,,,
419429.0,13.751042488716804,,,,,
838859.0,12.509980819184154,,,,,
1677516.0,15.007193970132029,,,,,
3354626.0,17.50942608803485,,,,,
6708435.0,17.511427926185466,,,,,
1.3415234E7,17.513493689338553,,,,,
2.6827195E7,20.029335306952515,,,,,
5.3628179E7,20.2175206433916,,,,,
1.064175E8,20.27834399417389,,,,,
2.11996142E8,20.309116530998004,,,,,
4.23153427E8,20.36424376163684,,,,,
8.4462934E8,20.372408753880134,,,,,
203.0,,13.399014778325123,,,,
408.0,,12.990196078431373,,,,
818.0,,15.315403422982886,,,,
1637.0,,17.703115455100793,,,,
3275.0,,17.612213740458014,,,,
6552.0,,18.814102564102566,,,,
13106.0,,20.03601403937128,,,,
26417.0,,19.978044441079607,,,,
52835.0,,19.966272357338884,,,,
105264.0,,21.228834169326646,,,,
210122.0,,21.23951799430807,,,,
420247.0,,21.242540696304793,,,,
839677.0,,22.495149920743334,,,,
1678538.0,,22.497592547800526,,,,
3357079.0,,22.49852148251501,,,,
6714160.0,,22.498357501161724,,,,
1.3425046E7,,22.499181902244505,,,,
2.6850096E7,,23.749138401590816,,,,
5.3693642E7,,23.749569679032017,,,,
1.07387287E8,,23.74970942323927,,,,
2.1477478E8,,23.749834873535896,,,,
4.29549563E8,,23.750364057523207,,,,
8.59046293E8,,23.750182073133047,,,,
203.0,,,29.47783251231527,,,
408.0,,,27.279411764705884,,,
818.0,,,25.52567237163814,,,
1637.0,,,24.025656689065364,,,
3275.0,,,22.644274809160304,,,
6552.0,,,21.322649572649574,,,
13106.0,,,20.03601403937128,,,
26213.0,,,18.768168466028307,,,
52427.0,,,17.509146050699066,,,
104856.0,,,16.254463263904785,,,
209714.0,,,15.002145779490164,,,
419429.0,,,13.751042488716804,,,
838859.0,,,12.50050366032909,,,
1677720.0,,,11.25023603461841,,,
3355442.0,,,10.000108480492287,,,
6710885.0,,,8.75004980714168,,,
1.3421771E7,,,7.500022463503512,,,
2.6843544E7,,,6.250009685755353,,,
5.368709E7,,,5.000003986060708,,,
1.07374181E8,,,3.7500015576370265,,,
203.0,,,,13.399014778325123,,
408.0,,,,12.990196078431373,,
818.0,,,,15.315403422982886,,
1637.0,,,,17.703115455100793,,
3275.0,,,,17.612213740458014,,
6552.0,,,,18.814102564102566,,
13106.0,,,,20.39996947962765,,
26009.0,,,,20.380176092890924,,
51611.0,,,,20.429520838580924,,
102816.0,,,,21.729127762216,,
205226.0,,,,21.778858429243858,,
409635.0,,,,21.79030112173032,,
818453.0,,,,23.077215185233605,,
1636090.0,,,,23.09070527904944,,
3270545.0,,,,23.10194294834653,,
6537816.0,,,,23.10457375979991,,
1.3072358E7,,,,23.11090485740981,,
2.6138166E7,,,,24.395683614527506,,
5.2269782E7,,,,24.399030323103318,,
1.04526459E8,,,,24.40239428755546,,
2.0902691E8,,,,24.406440395640924,,
4.18002211E8,,,,24.406274066335023,,
8.35952813E8,,,,24.407602061624978,,


==> experiments/eval2/read_speed.txt <==
203.0,34.365083,,,,,
408.0,49.004541,,,,,
818.0,34.97175,,,,,
1637.0,39.766125,,,,,
3275.0,41.355542,,,,,
6552.0,43.009458,,,,,
13106.0,45.071041,,,,,
26213.0,45.564042,,,,,
52427.0,49.853875,,,,,
104856.0,52.715084,,,,,
209714.0,56.496125,,,,,
419429.0,57.339625,,,,,
838859.0,58.292542,,,,,
1677516.0,59.501333,,,,,
3354626.0,64.147375,,,,,
6708435.0,74.093541,,,,,
1.3415234E7,96.566083,,,,,
2.6827195E7,113.639834,,,,,
5.3628179E7,120.699958,,,,,
1.064175E8,124.08575,,,,,
2.11996142E8,129.698916,,,,,
4.23153427E8,130.276875,,,,,
8.4462934E8,131.497375,,,,,
203.0,,38.817709,,,,
408.0,,53.090542,,,,
818.0,,40.830209,,,,
1637.0,,44.913583,,,,
3275.0,,46.1535,,,,
6552.0,,48.685417,,,,
13106.0,,47.989,,,,
26417.0,,76.979167,,,,
52835.0,,97.950125,,,,
105264.0,,103.0665,,,,
210122.0,,105.003458,,,,
420247.0,,93.302791,,,,
839677.0,,96.520583,,,,
1678538.0,,98.747792,,,,
3357079.0,,123.559,,,,
6714160.0,,137.205791,,,,
1.3425046E7,,158.392792,,,,
2.6850096E7,,182.118917,,,,
5.3693642E7,,195.7155,,,,
1.07387287E8,,199.730583,,,,
2.1477478E8,,324.25525,,,,
4.29549563E8,,308.663791,,,,
8.59046293E8,,309.458917,,,,
203.0,,,34.939629492526365,,,
408.0,,,49.0400183278314,,,
818.0,,,35.70813914264669,,,
1637.0,,,39.774459,,,
3275.0,,,42.125875,,,
6552.0,,,44.060625,,,
13106.0,,,44.261583,,,
26213.0,,,45.444042,,,
52427.0,,,49.518958,,,
104856.0,,,53.002084,,,
209714.0,,,55.127125,,,
419429.0,,,56.797084,,,
838859.0,,,57.78275,,,
1677720.0,,,57.647708,,,
3355442.0,,,58.799125,,,
6710885.0,,,59.815959,,,
1.3421771E7,,,66.443125,,,
2.6843544E7,,,77.57325,,,
5.368709E7,,,95.642209,,,
1.07374181E8,,,107.426875,,,
203.0,,,,35.486375,,
408.0,,,,49.882541,,
818.0,,,,36.268375,,
1637.0,,,,41.137916,,
3275.0,,,,42.798791,,
6552.0,,,,44.756542,,
13106.0,,,,44.796833,,
26009.0,,,,45.198834,,
51611.0,,,,49.505208,,
102816.0,,,,54.349167,,
205226.0,,,,56.882833,,
409635.0,,,,58.517375,,
818453.0,,,,60.347917,,
1636090.0,,,,60.854584,,
3270545.0,,,,63.872042,,
6537816.0,,,,75.259958,,
1.3072358E7,,,,99.866334,,
2.6138166E7,,,,119.576583,,
5.2269782E7,,,,126.868292,,
1.04526459E8,,,,130.385,,
2.0902691E8,,,,138.21575,,
4.18002211E8,,,,140.042167,,
8.35952813E8,,,,141.462916,,


==> experiments/eval2/writes_speed.txt <==
,,,,,,
,,,,,,
818,210.0609756097561,,,,,
1637,164.47863247863248,,,,,
3275,147.86813186813185,,,,,
6552,143.763808361306,,,,,
13106,138.76380836130608,,,,,
26213,140.80582894636453,,,,,
52427,143.1359960326543,,,,,
104856,136.78817066890463,,,,,
209714,140.39026111503176,,,,,
419429,139.43546241327516,,,,,
838859,140.11505614762893,,,,,
1677516,146.70767310116054,,,,,
3354626,150.08457048136378,,,,,
6708435,163.3972000194406,,,,,
1.3415234E7,183.4620796001192,,,,,
2.6827195E7,197.91190796036463,,,,,
5.3628179E7,208.5675893467195,,,,,
1.064175E8,210.12981962772358,,,,,
2.11996142E8,208.40546953615865,,,,,
4.23153427E8,214.37188673362607,,,,,
8.4462934E8,219.1331975357747,,,,,
,,,,,,
,,,,,,
818,,167.6829268292683,,,,
1637,,186.86446886446888,,,,
3275,,152.0909645909646,,,,
6552,,147.23832773878547,,,,
13106,,139.3104974061642,,,,
26417,,132.80369619112014,,,,
52835,,142.55272919978802,,,,
105264,,148.66533788552138,,,,
210122,,147.33139102405158,,,,
420247,,146.3370993456276,,,,
839677,,151.3890875712276,,,,
1678538,,155.24085635164823,,,,
3357079,,167.69891232921924,,,,
6714160,,173.31884961965469,,,,
1.3425046E7,,195.57636145212422,,,,
2.6850096E7,,212.36791170237728,,,,
5.3693642E7,,221.0291333715747,,,,
1.07387287E8,,224.8428779048247,,,,
2.1477478E8,,226.45019596462691,,,,
4.29549563E8,,221.15542889408948,,,,
8.59046293E8,,233.90079972203748,,,,
,,,,,,
,,,,,,
818,,,151.52439024390245,,,
1637,,,168.34554334554335,,,
3275,,,176.3840048840049,,,
6552,,,149.20903265181568,,,
13106,,,133.90036618858713,,,
26213,,,137.3630121309224,,,
52427,,,143.92595559624627,,,
104856,,,139.54269583627382,,,
209714,,,141.45758072822292,,,
419429,,,139.5324225734926,,,
838859,,,140.24986290918628,,,
1677720,,,136.97501731514518,,,
3355442,,,140.27830594103196,,,
6710885,,,142.38734646960177,,,
1.3421771E7,,,149.07547840925923,,,
2.6843544E7,,,158.57057096703988,,,
5.368709E7,,,175.06707664479202,,,
1.07374181E8,,,172.7631252175686,,,
,,,,,,
,,,,,,
818,,,,162.8048780487805,,
1637,,,,161.47741147741147,,
3275,,,,167.6080586080586,,
6552,,,,149.53982300884957,,
13106,,,,137.54317973756486,,
26009,,,,141.69836472138263,,
51611,,,,140.5261307710335,,
102816,,,,145.18113465481886,,
205226,,,,151.69336002343522,,
409635,,,,150.08206585815694,,
818453,,,,158.04424707326976,,
1636090,,,,152.0766036762035,,
3270545,,,,163.70071858815325,,
6537816,,,,171.11774382963642,,
1.3072358E7,,,,191.52265514553278,,
2.6138166E7,,,,212.55283890594444,,
5.2269782E7,,,,221.3546051266022,,
1.04526459E8,,,,225.60410079270827,,
2.0902691E8,,,,224.04929421787855,,
4.18002211E8,,,,225.05918315198406,,
8.35952813E8,,,,240.6443826,,

==> experiments/eval2_revision/8_bits_per_entry/all.txt <==
408.0,99.87745098039215,,,,,
818.0,192.58048780487806,,,,,
1637.0,163.96947496947496,,,,,
3275.0,153.87179487179486,,,,,
6552.0,161.8220933780897,,,,,
13106.0,138.53509307293257,,,,,
26213.0,140.4148165102617,,,,,
52427.0,144.12783245593957,,,,,
104856.0,140.78086555150776,,,,,
209714.0,143.85883766617712,,,,,
419429.0,141.59076842381327,,,,,
838450.0,145.70461146338727,,,,,
1676084.0,153.33128788946007,,,,,
3350533.0,174.41262230142573,,,,,
6697792.0,180.2271900680527,,,,,
1.3369372E7,203.26712338006888,,,,,
2.5900296E7,209.41909718708692,,,,,
5.0962144E7,218.52444967346383,,,,,
1.01085839E8,228.9022429012865,,,,,
2.00495595E8,228.2748590691642,,,,,
3.99315108E8,231.20166236902512,,,,,
408.0,,95.28186274509804,,,,
818.0,,209.55365853658537,,,,
1637.0,,153.998778998779,,,,
3275.0,,154.12576312576311,,,,
6552.0,,143.30942935611841,,,,
13515.0,,143.44880080425105,,,,
27031.0,,142.30045871559633,,,,
53245.0,,147.44029907682918,,,,
105674.0,,147.7553834709798,,,,
211351.0,,147.40987158984453,,,,
421066.0,,144.28351333953222,,,,
840496.0,,147.8191641036645,,,,
1680995.0,,142.83266012214173,,,,
3361994.0,,152.49538102045273,,,,
6717437.0,,160.27593077873772,,,,
1.3435286E7,,172.439738523447,,,,
2.6857059E7,,195.42959532991654,,,,
5.3714121E7,,217.78587356278956,,,,
1.07427426E8,,220.98440816479268,,,,
2.14854037E8,,219.14754514596015,,,,
4.29602402E8,,224.33024771108268,,,,
408.0,,,98.1421568627451,,,
818.0,,,173.06829268292682,,,
1637.0,,,152.06593406593407,,,
3275.0,,,143.36568986568986,,,
6552.0,,,139.9273725968874,,,
13106.0,,,135.82667073542873,,,
26213.0,,,136.56824597543297,,,
52427.0,,,139.3450827801938,,,
104856.0,,,135.0349997138988,,,
209714.0,,,134.61260943371036,,,
419429.0,,,135.89673127816323,,,
838859.0,,,135.19041556397968,,,
1677720.0,,,136.65469249375045,,,
3355442.0,,,138.28497808337735,,,
6710885.0,,,136.9241208984924,,,
1.3421771E7,,,139.58868471316603,,,
2.6843544E7,,,137.67942581058404,,,
408.0,,,,95.79411764705883,,
818.0,,,,214.32926829268294,,
1637.0,,,,168.95604395604394,,
3275.0,,,,156.64407814407815,,
6552.0,,,,160.98321635642355,,
12697.0,,,,169.9959316517494,,
24577.0,,,,164.7622053872054,,
48337.0,,,,171.322601010101,,
95858.0,,,,176.62629153426906,,
190081.0,,,,164.03815416618022,,
378526.0,,,,164.27361299052774,,
755416.0,,,,165.13682241502826,,
1507559.0,,,,159.61032808920643,,
3008568.0,,,,164.684861316621,,
6010585.0,,,,171.77874342483736,,
1.2008474E7,,,,191.5865800450792,,
2.4004253E7,,,,211.40050254343632,,
4.7983931E7,,,,232.477678599354,,
9.5919526E7,,,,238.17324491330504,,
1.91743195E8,,,,239.6767589539908,,
3.83390534E8,,,,246.51228504143228,,

408.0,49.152917,,,,,
818.0,35.8945,,,,,
1637.0,40.457959,,,,,
3275.0,42.066542,,,,,
6552.0,44.595833,,,,,
13106.0,45.447041,,,,,
26213.0,46.175083,,,,,
52427.0,50.047,,,,,
104856.0,54.341042,,,,,
209714.0,55.95675,,,,,
419429.0,59.50575,,,,,
838450.0,60.18325,,,,,
1676084.0,66.310875,,,,,
3350533.0,76.271875,,,,,
6697792.0,76.702417,,,,,
1.3369372E7,82.547291,,,,,
2.5900296E7,108.453792,,,,,
5.0962144E7,122.558334,,,,,
1.01085839E8,121.632625,,,,,
2.00495595E8,133.709042,,,,,
3.99315108E8,132.346041,,,,,
408.0,,53.451334,,,,
818.0,,39.676458,,,,
1637.0,,44.8525,,,,
3275.0,,46.404584,,,,
6552.0,,48.286,,,,
13515.0,,110.3985,,,,
27031.0,,83.853209,,,,
53245.0,,89.193625,,,,
105674.0,,91.943917,,,,
211351.0,,102.191625,,,,
421066.0,,104.371833,,,,
840496.0,,105.631917,,,,
1680995.0,,107.40925,,,,
3361994.0,,118.362708,,,,
6717437.0,,124.482375,,,,
1.3435286E7,,291.034333,,,,
2.6857059E7,,304.044125,,,,
5.3714121E7,,279.065708,,,,
1.07427426E8,,294.304959,,,,
2.14854037E8,,314.537292,,,,
4.29602402E8,,316.770875,,,,
408.0,,,49.57343054197893,,,
818.0,,,35.487083,,,
1637.0,,,40.109959,,,
3275.0,,,40.966208,,,
6552.0,,,43.441916,,,
13106.0,,,44.434208,,,
26213.0,,,44.734583,,,
52427.0,,,48.724458,,,
104856.0,,,51.530167,,,
209714.0,,,53.82225,,,
419429.0,,,56.014959,,,
838859.0,,,57.432666,,,
1677720.0,,,57.451208,,,
3355442.0,,,58.4515,,,
6710885.0,,,60.125,,,
1.3421771E7,,,61.930417,,,
2.6843544E7,,,63.342417,,,
408.0,,,,49.48375,,
818.0,,,,36.360167,,
1637.0,,,,41.24875,,
3275.0,,,,43.286875,,
6552.0,,,,45.14225,,
12697.0,,,,46.83575,,
24577.0,,,,47.205167,,
48337.0,,,,52.000209,,
95858.0,,,,55.275625,,
190081.0,,,,57.474625,,
378526.0,,,,59.503084,,
755416.0,,,,59.531583,,
1507559.0,,,,60.608,,
3008568.0,,,,64.229375,,
6010585.0,,,,69.974959,,
1.2008474E7,,,,100.800958,,
2.4004253E7,,,,112.686042,,
4.7983931E7,,,,123.836458,,
9.5919526E7,,,,133.459125,,
1.91743195E8,,,,137.427875,,
3.83390534E8,,,,138.575458,,

408.0,8.15E-4,,,,,
818.0,0.001188,,,,,
1637.0,0.001558,,,,,
3275.0,0.001924,,,,,
6552.0,0.002334,,,,,
13106.0,0.003137,,,,,
26213.0,0.004695,,,,,
52427.0,0.006303,,,,,
104856.0,0.009376,,,,,
209714.0,0.015565,,,,,
419429.0,0.027867,,,,,
838450.0,0.051945,,,,,
1676084.0,0.057866,,,,,
3350533.0,0.059349,,,,,
6697792.0,0.060821,,,,,
1.3369372E7,0.062269,,,,,
2.5900296E7,0.062606,,,,,
5.0962144E7,0.062928,,,,,
1.01085839E8,0.063305,,,,,
2.00495595E8,0.063649,,,,,
3.99315108E8,0.063962,,,,,
408.0,,0.048917,,,,
818.0,,0.072453,,,,
1637.0,,0.078237,,,,
3275.0,,0.079671,,,,
6552.0,,0.08114,,,,
13515.0,,0.081934,,,,
27031.0,,0.082297,,,,
53245.0,,0.082672,,,,
105674.0,,0.083018,,,,
211351.0,,0.083184,,,,
421066.0,,0.083367,,,,
840496.0,,0.083558,,,,
1680995.0,,0.083647,,,,
3361994.0,,0.083731,,,,
6717437.0,,0.083826,,,,
1.3435286E7,,0.083922,,,,
2.6857059E7,,0.084006,,,,
5.3714121E7,,0.084057,,,,
1.07427426E8,,0.084103,,,,
2.14854037E8,,0.084152,,,,
4.29602402E8,,0.084194,,,,
408.0,,,9.051084319901523E-6,,,
818.0,,,2.2E-5,,,
1637.0,,,3.6E-5,,,
3275.0,,,9.3E-5,,,
6552.0,,,1.87E-4,,,
13106.0,,,4.12E-4,,,
26213.0,,,7.93E-4,,,
52427.0,,,0.00161,,,
104856.0,,,0.003136,,,
209714.0,,,0.00624,,,
419429.0,,,0.01242,,,
838859.0,,,0.024822,,,
1677720.0,,,0.048918,,,
3355442.0,,,0.09537,,,
6710885.0,,,0.180927,,,
1.3421771E7,,,0.329529,,,
2.6843544E7,,,0.55073,,,
408.0,,,,0.048917,,
818.0,,,,0.072453,,
1637.0,,,,0.078237,,
3275.0,,,,0.079671,,
6552.0,,,,0.08114,,
12697.0,,,,0.081838,,
24577.0,,,,0.082166,,
48337.0,,,,0.082494,,
95858.0,,,,0.082817,,
190081.0,,,,0.082977,,
378526.0,,,,0.083145,,
755416.0,,,,0.08332,,
1507559.0,,,,0.083392,,
3008568.0,,,,0.083473,,
6010585.0,,,,0.083563,,
1.2008474E7,,,,0.083639,,
2.4004253E7,,,,0.083714,,
4.7983931E7,,,,0.083761,,
9.5919526E7,,,,0.083803,,
1.91743195E8,,,,0.083849,,
3.83390534E8,,,,0.083885,,

408.0,18.186274509803923,,,,,
818.0,17.8679706601467,,,,,
1637.0,17.703115455100793,,,,,
3275.0,17.612213740458014,,,,,
6552.0,17.55982905982906,,,,,
13106.0,16.279261406989164,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,13.753776607919432,,,,,
209714.0,12.501788149575136,,,,,
419429.0,11.283211222876815,,,,,
838450.0,10.022713340091837,,,,,
1676084.0,12.529753878683884,,,,,
3350533.0,15.039355230943853,,,,,
6697792.0,15.088169952127506,,,,,
1.3369372E7,15.764767110975743,,,,,
2.5900296E7,18.501742837224718,,,,,
5.0962144E7,18.620933452093382,,,,,
1.01085839E8,18.842795794572176,,,,,
2.00495595E8,18.872175431086156,,,,,
3.99315108E8,18.887050108807802,,,,,
408.0,,10.392156862745098,,,,
818.0,,10.210268948655257,,,,
1637.0,,12.64508246792914,,,,
3275.0,,15.09618320610687,,,,
6552.0,,15.051282051282051,,,,
13515.0,,16.13954864964854,,,,
27031.0,,17.334467833228516,,,,
53245.0,,17.416621278993333,,,,
105674.0,,17.45822056513428,,,,
211351.0,,18.71517049836528,,,,
421066.0,,18.732597740021756,,,,
840496.0,,18.741326550037122,,,,
1680995.0,,19.993315863521307,,,,
3361994.0,,19.993016644289074,,,,
6717437.0,,19.99651027616634,,,,
1.3435286E7,,19.998291364992156,,,,
2.6857059E7,,19.999146295206785,,,,
5.3714121E7,,21.25077709081379,,,,
1.07427426E8,,21.24977921373635,,,,
2.14854037E8,,21.249279872735183,,,,
4.29602402E8,,21.24963991705056,,,,
408.0,,,24.681372549019606,,,
818.0,,,22.973105134474327,,,
1637.0,,,21.496640195479536,,,
3275.0,,,20.12824427480916,,,
6552.0,,,18.814102564102566,,,
13106.0,,,17.53151228444987,,,
26213.0,,,16.2657460038912,,,
52427.0,,,15.007839472027772,,,
104856.0,,,13.753776607919432,,,
209714.0,,,12.501788149575136,,,
419429.0,,,11.250852945313747,,,
838859.0,,,10.000402928263272,,,
1677720.0,,,8.750183582480986,,,
3355442.0,,,7.500081360369215,,,
6710885.0,,,6.250035576529772,,,
1.3421771E7,,,5.000014975669008,,,
2.6843544E7,,,3.750005811453212,,,
408.0,,,,10.392156862745098,,
818.0,,,,10.210268948655257,,
1637.0,,,,12.64508246792914,,
3275.0,,,,15.09618320610687,,
6552.0,,,,16.166666666666668,,
12697.0,,,,17.46144758604395,,
24577.0,,,,19.022826219636244,,
48337.0,,,,19.163456565364008,,
95858.0,,,,19.36389242421081,,
190081.0,,,,20.7985016913842,,
378526.0,,,,20.832360260589763,,
755416.0,,,,20.887405085409892,,
1507559.0,,,,22.32331868935146,,
3008568.0,,,,22.338928021570396,,
6010585.0,,,,22.368632670530406,,
1.2008474E7,,,,22.37306155636428,,
2.4004253E7,,,,22.389613040655753,,
4.7983931E7,,,,23.79722861805549,,
9.5919526E7,,,,23.808007871098113,,
1.91743195E8,,,,23.809732804337592,,
3.83390534E8,,,,23.81606594908783,,

408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838450.0,0.0,,,,,
1676084.0,0.0,,,,,
3350533.0,0.0,,,,,
6697792.0,0.0,,,,,
1.3369372E7,0.0,,,,,
2.5900296E7,0.0,,,,,
5.0962144E7,0.0,,,,,
1.01085839E8,0.0,,,,,
2.00495595E8,0.0,,,,,
3.99315108E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13515.0,,0.0,,,,
27031.0,,0.0,,,,
53245.0,,0.0,,,,
105674.0,,0.0,,,,
211351.0,,0.0,,,,
421066.0,,0.0,,,,
840496.0,,0.0,,,,
1680995.0,,0.0,,,,
3361994.0,,0.0,,,,
6717437.0,,0.0,,,,
1.3435286E7,,0.0,,,,
2.6857059E7,,0.0,,,,
5.3714121E7,,0.0,,,,
1.07427426E8,,0.0,,,,
2.14854037E8,,0.0,,,,
4.29602402E8,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
12697.0,,,,0.0,,
24577.0,,,,0.0,,
48337.0,,,,0.0,,
95858.0,,,,0.0,,
190081.0,,,,0.0,,
378526.0,,,,0.0,,
755416.0,,,,0.0,,
1507559.0,,,,0.0,,
3008568.0,,,,0.0,,
6010585.0,,,,0.0,,
1.2008474E7,,,,0.0,,
2.4004253E7,,,,0.0,,
4.7983931E7,,,,0.0,,
9.5919526E7,,,,0.0,,
1.91743195E8,,,,0.0,,
3.83390534E8,,,,0.0,,


==> experiments/eval2_revision/8_bits_per_entry/deletes_speed.txt <==
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838450.0,0.0,,,,,
1676084.0,0.0,,,,,
3350533.0,0.0,,,,,
6697792.0,0.0,,,,,
1.3369372E7,0.0,,,,,
2.5900296E7,0.0,,,,,
5.0962144E7,0.0,,,,,
1.01085839E8,0.0,,,,,
2.00495595E8,0.0,,,,,
3.99315108E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13515.0,,0.0,,,,
27031.0,,0.0,,,,
53245.0,,0.0,,,,
105674.0,,0.0,,,,
211351.0,,0.0,,,,
421066.0,,0.0,,,,
840496.0,,0.0,,,,
1680995.0,,0.0,,,,
3361994.0,,0.0,,,,
6717437.0,,0.0,,,,
1.3435286E7,,0.0,,,,
2.6857059E7,,0.0,,,,
5.3714121E7,,0.0,,,,
1.07427426E8,,0.0,,,,
2.14854037E8,,0.0,,,,
4.29602402E8,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
12697.0,,,,0.0,,
24577.0,,,,0.0,,
48337.0,,,,0.0,,
95858.0,,,,0.0,,
190081.0,,,,0.0,,
378526.0,,,,0.0,,
755416.0,,,,0.0,,
1507559.0,,,,0.0,,
3008568.0,,,,0.0,,
6010585.0,,,,0.0,,
1.2008474E7,,,,0.0,,
2.4004253E7,,,,0.0,,
4.7983931E7,,,,0.0,,
9.5919526E7,,,,0.0,,
1.91743195E8,,,,0.0,,
3.83390534E8,,,,0.0,,


==> experiments/eval2_revision/8_bits_per_entry/false_positive_rate.txt <==
408.0,8.15E-4,,,,,
818.0,0.001188,,,,,
1637.0,0.001558,,,,,
3275.0,0.001924,,,,,
6552.0,0.002334,,,,,
13106.0,0.003137,,,,,
26213.0,0.004695,,,,,
52427.0,0.006303,,,,,
104856.0,0.009376,,,,,
209714.0,0.015565,,,,,
419429.0,0.027867,,,,,
838450.0,0.051945,,,,,
1676084.0,0.057866,,,,,
3350533.0,0.059349,,,,,
6697792.0,0.060821,,,,,
1.3369372E7,0.062269,,,,,
2.5900296E7,0.062606,,,,,
5.0962144E7,0.062928,,,,,
1.01085839E8,0.063305,,,,,
2.00495595E8,0.063649,,,,,
3.99315108E8,0.063962,,,,,
408.0,,0.048917,,,,
818.0,,0.072453,,,,
1637.0,,0.078237,,,,
3275.0,,0.079671,,,,
6552.0,,0.08114,,,,
13515.0,,0.081934,,,,
27031.0,,0.082297,,,,
53245.0,,0.082672,,,,
105674.0,,0.083018,,,,
211351.0,,0.083184,,,,
421066.0,,0.083367,,,,
840496.0,,0.083558,,,,
1680995.0,,0.083647,,,,
3361994.0,,0.083731,,,,
6717437.0,,0.083826,,,,
1.3435286E7,,0.083922,,,,
2.6857059E7,,0.084006,,,,
5.3714121E7,,0.084057,,,,
1.07427426E8,,0.084103,,,,
2.14854037E8,,0.084152,,,,
4.29602402E8,,0.084194,,,,
408.0,,,9.051084319901523E-6,,,
818.0,,,2.2E-5,,,
1637.0,,,3.6E-5,,,
3275.0,,,9.3E-5,,,
6552.0,,,1.87E-4,,,
13106.0,,,4.12E-4,,,
26213.0,,,7.93E-4,,,
52427.0,,,0.00161,,,
104856.0,,,0.003136,,,
209714.0,,,0.00624,,,
419429.0,,,0.01242,,,
838859.0,,,0.024822,,,
1677720.0,,,0.048918,,,
3355442.0,,,0.09537,,,
6710885.0,,,0.180927,,,
1.3421771E7,,,0.329529,,,
2.6843544E7,,,0.55073,,,
408.0,,,,0.048917,,
818.0,,,,0.072453,,
1637.0,,,,0.078237,,
3275.0,,,,0.079671,,
6552.0,,,,0.08114,,
12697.0,,,,0.081838,,
24577.0,,,,0.082166,,
48337.0,,,,0.082494,,
95858.0,,,,0.082817,,
190081.0,,,,0.082977,,
378526.0,,,,0.083145,,
755416.0,,,,0.08332,,
1507559.0,,,,0.083392,,
3008568.0,,,,0.083473,,
6010585.0,,,,0.083563,,
1.2008474E7,,,,0.083639,,
2.4004253E7,,,,0.083714,,
4.7983931E7,,,,0.083761,,
9.5919526E7,,,,0.083803,,
1.91743195E8,,,,0.083849,,
3.83390534E8,,,,0.083885,,


==> experiments/eval2_revision/8_bits_per_entry/memory.txt <==
408.0,18.186274509803923,,,,,
818.0,17.8679706601467,,,,,
1637.0,17.703115455100793,,,,,
3275.0,17.612213740458014,,,,,
6552.0,17.55982905982906,,,,,
13106.0,16.279261406989164,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,13.753776607919432,,,,,
209714.0,12.501788149575136,,,,,
419429.0,11.283211222876815,,,,,
838450.0,10.022713340091837,,,,,
1676084.0,12.529753878683884,,,,,
3350533.0,15.039355230943853,,,,,
6697792.0,15.088169952127506,,,,,
1.3369372E7,15.764767110975743,,,,,
2.5900296E7,18.501742837224718,,,,,
5.0962144E7,18.620933452093382,,,,,
1.01085839E8,18.842795794572176,,,,,
2.00495595E8,18.872175431086156,,,,,
3.99315108E8,18.887050108807802,,,,,
408.0,,10.392156862745098,,,,
818.0,,10.210268948655257,,,,
1637.0,,12.64508246792914,,,,
3275.0,,15.09618320610687,,,,
6552.0,,15.051282051282051,,,,
13515.0,,16.13954864964854,,,,
27031.0,,17.334467833228516,,,,
53245.0,,17.416621278993333,,,,
105674.0,,17.45822056513428,,,,
211351.0,,18.71517049836528,,,,
421066.0,,18.732597740021756,,,,
840496.0,,18.741326550037122,,,,
1680995.0,,19.993315863521307,,,,
3361994.0,,19.993016644289074,,,,
6717437.0,,19.99651027616634,,,,
1.3435286E7,,19.998291364992156,,,,
2.6857059E7,,19.999146295206785,,,,
5.3714121E7,,21.25077709081379,,,,
1.07427426E8,,21.24977921373635,,,,
2.14854037E8,,21.249279872735183,,,,
4.29602402E8,,21.24963991705056,,,,
408.0,,,24.681372549019606,,,
818.0,,,22.973105134474327,,,
1637.0,,,21.496640195479536,,,
3275.0,,,20.12824427480916,,,
6552.0,,,18.814102564102566,,,
13106.0,,,17.53151228444987,,,
26213.0,,,16.2657460038912,,,
52427.0,,,15.007839472027772,,,
104856.0,,,13.753776607919432,,,
209714.0,,,12.501788149575136,,,
419429.0,,,11.250852945313747,,,
838859.0,,,10.000402928263272,,,
1677720.0,,,8.750183582480986,,,
3355442.0,,,7.500081360369215,,,
6710885.0,,,6.250035576529772,,,
1.3421771E7,,,5.000014975669008,,,
2.6843544E7,,,3.750005811453212,,,
408.0,,,,10.392156862745098,,
818.0,,,,10.210268948655257,,
1637.0,,,,12.64508246792914,,
3275.0,,,,15.09618320610687,,
6552.0,,,,16.166666666666668,,
12697.0,,,,17.46144758604395,,
24577.0,,,,19.022826219636244,,
48337.0,,,,19.163456565364008,,
95858.0,,,,19.36389242421081,,
190081.0,,,,20.7985016913842,,
378526.0,,,,20.832360260589763,,
755416.0,,,,20.887405085409892,,
1507559.0,,,,22.32331868935146,,
3008568.0,,,,22.338928021570396,,
6010585.0,,,,22.368632670530406,,
1.2008474E7,,,,22.37306155636428,,
2.4004253E7,,,,22.389613040655753,,
4.7983931E7,,,,23.79722861805549,,
9.5919526E7,,,,23.808007871098113,,
1.91743195E8,,,,23.809732804337592,,
3.83390534E8,,,,23.81606594908783,,


==> experiments/eval2_revision/8_bits_per_entry/read_speed.txt <==
408.0,49.152917,,,,,
818.0,35.8945,,,,,
1637.0,40.457959,,,,,
3275.0,42.066542,,,,,
6552.0,44.595833,,,,,
13106.0,45.447041,,,,,
26213.0,46.175083,,,,,
52427.0,50.047,,,,,
104856.0,54.341042,,,,,
209714.0,55.95675,,,,,
419429.0,59.50575,,,,,
838450.0,60.18325,,,,,
1676084.0,66.310875,,,,,
3350533.0,76.271875,,,,,
6697792.0,76.702417,,,,,
1.3369372E7,82.547291,,,,,
2.5900296E7,108.453792,,,,,
5.0962144E7,122.558334,,,,,
1.01085839E8,121.632625,,,,,
2.00495595E8,133.709042,,,,,
3.99315108E8,132.346041,,,,,
408.0,,53.451334,,,,
818.0,,39.676458,,,,
1637.0,,44.8525,,,,
3275.0,,46.404584,,,,
6552.0,,48.286,,,,
13515.0,,110.3985,,,,
27031.0,,83.853209,,,,
53245.0,,89.193625,,,,
105674.0,,91.943917,,,,
211351.0,,102.191625,,,,
421066.0,,104.371833,,,,
840496.0,,105.631917,,,,
1680995.0,,107.40925,,,,
3361994.0,,118.362708,,,,
6717437.0,,124.482375,,,,
1.3435286E7,,291.034333,,,,
2.6857059E7,,304.044125,,,,
5.3714121E7,,279.065708,,,,
1.07427426E8,,294.304959,,,,
2.14854037E8,,314.537292,,,,
4.29602402E8,,316.770875,,,,
408.0,,,49.57343054197893,,,
818.0,,,35.487083,,,
1637.0,,,40.109959,,,
3275.0,,,40.966208,,,
6552.0,,,43.441916,,,
13106.0,,,44.434208,,,
26213.0,,,44.734583,,,
52427.0,,,48.724458,,,
104856.0,,,51.530167,,,
209714.0,,,53.82225,,,
419429.0,,,56.014959,,,
838859.0,,,57.432666,,,
1677720.0,,,57.451208,,,
3355442.0,,,58.4515,,,
6710885.0,,,60.125,,,
1.3421771E7,,,61.930417,,,
2.6843544E7,,,63.342417,,,
408.0,,,,49.48375,,
818.0,,,,36.360167,,
1637.0,,,,41.24875,,
3275.0,,,,43.286875,,
6552.0,,,,45.14225,,
12697.0,,,,46.83575,,
24577.0,,,,47.205167,,
48337.0,,,,52.000209,,
95858.0,,,,55.275625,,
190081.0,,,,57.474625,,
378526.0,,,,59.503084,,
755416.0,,,,59.531583,,
1507559.0,,,,60.608,,
3008568.0,,,,64.229375,,
6010585.0,,,,69.974959,,
1.2008474E7,,,,100.800958,,
2.4004253E7,,,,112.686042,,
4.7983931E7,,,,123.836458,,
9.5919526E7,,,,133.459125,,
1.91743195E8,,,,137.427875,,
3.83390534E8,,,,138.575458,,


==> experiments/eval2_revision/8_bits_per_entry/writes_speed.txt <==
408.0,99.87745098039215,,,,,
818.0,192.58048780487806,,,,,
1637.0,163.96947496947496,,,,,
3275.0,153.87179487179486,,,,,
6552.0,161.8220933780897,,,,,
13106.0,138.53509307293257,,,,,
26213.0,140.4148165102617,,,,,
52427.0,144.12783245593957,,,,,
104856.0,140.78086555150776,,,,,
209714.0,143.85883766617712,,,,,
419429.0,141.59076842381327,,,,,
838450.0,145.70461146338727,,,,,
1676084.0,153.33128788946007,,,,,
3350533.0,174.41262230142573,,,,,
6697792.0,180.2271900680527,,,,,
1.3369372E7,203.26712338006888,,,,,
2.5900296E7,209.41909718708692,,,,,
5.0962144E7,218.52444967346383,,,,,
1.01085839E8,228.9022429012865,,,,,
2.00495595E8,228.2748590691642,,,,,
3.99315108E8,231.20166236902512,,,,,
408.0,,95.28186274509804,,,,
818.0,,209.55365853658537,,,,
1637.0,,153.998778998779,,,,
3275.0,,154.12576312576311,,,,
6552.0,,143.30942935611841,,,,
13515.0,,143.44880080425105,,,,
27031.0,,142.30045871559633,,,,
53245.0,,147.44029907682918,,,,
105674.0,,147.7553834709798,,,,
211351.0,,147.40987158984453,,,,
421066.0,,144.28351333953222,,,,
840496.0,,147.8191641036645,,,,
1680995.0,,142.83266012214173,,,,
3361994.0,,152.49538102045273,,,,
6717437.0,,160.27593077873772,,,,
1.3435286E7,,172.439738523447,,,,
2.6857059E7,,195.42959532991654,,,,
5.3714121E7,,217.78587356278956,,,,
1.07427426E8,,220.98440816479268,,,,
2.14854037E8,,219.14754514596015,,,,
4.29602402E8,,224.33024771108268,,,,
408.0,,,98.1421568627451,,,
818.0,,,173.06829268292682,,,
1637.0,,,152.06593406593407,,,
3275.0,,,143.36568986568986,,,
6552.0,,,139.9273725968874,,,
13106.0,,,135.82667073542873,,,
26213.0,,,136.56824597543297,,,
52427.0,,,139.3450827801938,,,
104856.0,,,135.0349997138988,,,
209714.0,,,134.61260943371036,,,
419429.0,,,135.89673127816323,,,
838859.0,,,135.19041556397968,,,
1677720.0,,,136.65469249375045,,,
3355442.0,,,138.28497808337735,,,
6710885.0,,,136.9241208984924,,,
1.3421771E7,,,139.58868471316603,,,
2.6843544E7,,,137.67942581058404,,,
408.0,,,,95.79411764705883,,
818.0,,,,214.32926829268294,,
1637.0,,,,168.95604395604394,,
3275.0,,,,156.64407814407815,,
6552.0,,,,160.98321635642355,,
12697.0,,,,169.9959316517494,,
24577.0,,,,164.7622053872054,,
48337.0,,,,171.322601010101,,
95858.0,,,,176.62629153426906,,
190081.0,,,,164.03815416618022,,
378526.0,,,,164.27361299052774,,
755416.0,,,,165.13682241502826,,
1507559.0,,,,159.61032808920643,,
3008568.0,,,,164.684861316621,,
6010585.0,,,,171.77874342483736,,
1.2008474E7,,,,191.5865800450792,,
2.4004253E7,,,,211.40050254343632,,
4.7983931E7,,,,232.477678599354,,
9.5919526E7,,,,238.17324491330504,,
1.91743195E8,,,,239.6767589539908,,
3.83390534E8,,,,246.51228504143228,,


==> experiments/eval2_revision/all.txt <==
203.0,71.63546798029557,,,,,
408.0,785.770731707317,,,,,
818.0,210.0609756097561,,,,,
1637.0,164.47863247863248,,,,,
3275.0,147.86813186813185,,,,,
6552.0,357.50442477876106,,,,,
13106.0,138.76380836130608,,,,,
26213.0,140.80582894636453,,,,,
52427.0,143.1359960326543,,,,,
104856.0,136.78817066890463,,,,,
209714.0,140.39026111503176,,,,,
419429.0,139.43546241327516,,,,,
838859.0,140.11505614762893,,,,,
1677516.0,146.70767310116054,,,,,
3354626.0,150.08457048136378,,,,,
6708435.0,163.3972000194406,,,,,
1.3415234E7,183.4620796001192,,,,,
2.6827195E7,197.91190796036463,,,,,
5.3628179E7,208.5675893467195,,,,,
1.064175E8,210.12981962772358,,,,,
2.11996142E8,208.40546953615865,,,,,
4.23153427E8,214.37188673362607,,,,,
8.4462934E8,219.1331975357747,,,,,
203.0,,73.27586206896552,,,,
408.0,,315.4439024390244,,,,
818.0,,167.6829268292683,,,,
1637.0,,186.86446886446888,,,,
3275.0,,152.0909645909646,,,,
6552.0,,147.23832773878547,,,,
13106.0,,139.3104974061642,,,,
26417.0,,132.80369619112014,,,,
52835.0,,142.55272919978802,,,,
105264.0,,148.66533788552138,,,,
210122.0,,147.33139102405158,,,,
420247.0,,146.3370993456276,,,,
839677.0,,151.3890875712276,,,,
1678538.0,,155.24085635164823,,,,
3357079.0,,167.69891232921924,,,,
6714160.0,,173.31884961965469,,,,
1.3425046E7,,195.57636145212422,,,,
2.6850096E7,,212.36791170237728,,,,
5.3693642E7,,221.0291333715747,,,,
1.07387287E8,,224.8428779048247,,,,
2.1477478E8,,226.45019596462691,,,,
4.29549563E8,,221.15542889408948,,,,
8.59046293E8,,233.90079972203748,,,,
203.0,,,66.91625615763547,,,
408.0,,,328.2487804878049,,,
818.0,,,151.52439024390245,,,
1637.0,,,168.34554334554335,,,
3275.0,,,176.3840048840049,,,
6552.0,,,149.20903265181568,,,
13106.0,,,133.90036618858713,,,
26213.0,,,137.3630121309224,,,
52427.0,,,143.92595559624627,,,
104856.0,,,139.54269583627382,,,
209714.0,,,141.45758072822292,,,
419429.0,,,139.5324225734926,,,
838859.0,,,140.24986290918628,,,
1677720.0,,,136.97501731514518,,,
3355442.0,,,140.27830594103196,,,
6710885.0,,,142.38734646960177,,,
1.3421771E7,,,149.07547840925923,,,
2.6843544E7,,,158.57057096703988,,,
5.368709E7,,,175.06707664479202,,,
1.07374181E8,,,172.7631252175686,,,
203.0,,,,72.45812807881774,,
408.0,,,,307.3170731707317,,
818.0,,,,162.8048780487805,,
1637.0,,,,161.47741147741147,,
3275.0,,,,167.6080586080586,,
6552.0,,,,149.53982300884957,,
13106.0,,,,137.54317973756486,,
26009.0,,,,141.69836472138263,,
51611.0,,,,140.5261307710335,,
102816.0,,,,145.18113465481886,,
205226.0,,,,151.69336002343522,,
409635.0,,,,150.08206585815694,,
818453.0,,,,158.04424707326976,,
1636090.0,,,,152.0766036762035,,
3270545.0,,,,163.70071858815325,,
6537816.0,,,,171.11774382963642,,
1.3072358E7,,,,191.52265514553278,,
2.6138166E7,,,,212.55283890594444,,
5.2269782E7,,,,221.3546051266022,,
1.04526459E8,,,,225.60410079270827,,
2.0902691E8,,,,224.04929421787855,,
4.18002211E8,,,,225.05918315198406,,
8.35952813E8,,,,240.644382620126,,

203.0,34.365083,,,,,
408.0,49.004541,,,,,
818.0,34.97175,,,,,
1637.0,39.766125,,,,,
3275.0,41.355542,,,,,
6552.0,43.009458,,,,,
13106.0,45.071041,,,,,
26213.0,45.564042,,,,,
52427.0,49.853875,,,,,
104856.0,52.715084,,,,,
209714.0,56.496125,,,,,
419429.0,57.339625,,,,,
838859.0,58.292542,,,,,
1677516.0,59.501333,,,,,
3354626.0,64.147375,,,,,
6708435.0,74.093541,,,,,
1.3415234E7,96.566083,,,,,
2.6827195E7,113.639834,,,,,
5.3628179E7,120.699958,,,,,
1.064175E8,124.08575,,,,,
2.11996142E8,129.698916,,,,,
4.23153427E8,130.276875,,,,,
8.4462934E8,131.497375,,,,,
203.0,,38.817709,,,,
408.0,,53.090542,,,,
818.0,,40.830209,,,,
1637.0,,44.913583,,,,
3275.0,,46.1535,,,,
6552.0,,48.685417,,,,
13106.0,,47.989,,,,
26417.0,,76.979167,,,,
52835.0,,97.950125,,,,
105264.0,,103.0665,,,,
210122.0,,105.003458,,,,
420247.0,,93.302791,,,,
839677.0,,96.520583,,,,
1678538.0,,98.747792,,,,
3357079.0,,123.559,,,,
6714160.0,,137.205791,,,,
1.3425046E7,,158.392792,,,,
2.6850096E7,,182.118917,,,,
5.3693642E7,,195.7155,,,,
1.07387287E8,,199.730583,,,,
2.1477478E8,,324.25525,,,,
4.29549563E8,,308.663791,,,,
8.59046293E8,,309.458917,,,,
203.0,,,34.939629492526365,,,
408.0,,,49.0400183278314,,,
818.0,,,35.70813914264669,,,
1637.0,,,39.774459,,,
3275.0,,,42.125875,,,
6552.0,,,44.060625,,,
13106.0,,,44.261583,,,
26213.0,,,45.444042,,,
52427.0,,,49.518958,,,
104856.0,,,53.002084,,,
209714.0,,,55.127125,,,
419429.0,,,56.797084,,,
838859.0,,,57.78275,,,
1677720.0,,,57.647708,,,
3355442.0,,,58.799125,,,
6710885.0,,,59.815959,,,
1.3421771E7,,,66.443125,,,
2.6843544E7,,,77.57325,,,
5.368709E7,,,95.642209,,,
1.07374181E8,,,107.426875,,,
203.0,,,,35.486375,,
408.0,,,,49.882541,,
818.0,,,,36.268375,,
1637.0,,,,41.137916,,
3275.0,,,,42.798791,,
6552.0,,,,44.756542,,
13106.0,,,,44.796833,,
26009.0,,,,45.198834,,
51611.0,,,,49.505208,,
102816.0,,,,54.349167,,
205226.0,,,,56.882833,,
409635.0,,,,58.517375,,
818453.0,,,,60.347917,,
1636090.0,,,,60.854584,,
3270545.0,,,,63.872042,,
6537816.0,,,,75.259958,,
1.3072358E7,,,,99.866334,,
2.6138166E7,,,,119.576583,,
5.2269782E7,,,,126.868292,,
1.04526459E8,,,,130.385,,
2.0902691E8,,,,138.21575,,
4.18002211E8,,,,140.042167,,
8.35952813E8,,,,141.462916,,

203.0,2.19E-4,,,,,
408.0,3.19E-4,,,,,
818.0,4.27E-4,,,,,
1637.0,5.09E-4,,,,,
3275.0,6.15E-4,,,,,
6552.0,7.09E-4,,,,,
13106.0,9.34E-4,,,,,
26213.0,0.001315,,,,,
52427.0,0.00172,,,,,
104856.0,0.002481,,,,,
209714.0,0.004026,,,,,
419429.0,0.007183,,,,,
838859.0,0.013402,,,,,
1677516.0,0.01489,,,,,
3354626.0,0.015263,,,,,
6708435.0,0.015635,,,,,
1.3415234E7,0.016039,,,,,
2.6827195E7,0.016134,,,,,
5.3628179E7,0.016243,,,,,
1.064175E8,0.016336,,,,,
2.11996142E8,0.016439,,,,,
4.23153427E8,0.016533,,,,,
8.4462934E8,0.016616,,,,,
203.0,,0.012294,,,,
408.0,,0.018451,,,,
818.0,,0.019944,,,,
1637.0,,0.020308,,,,
3275.0,,0.020669,,,,
6552.0,,0.020874,,,,
13106.0,,0.020982,,,,
26417.0,,0.021073,,,,
52835.0,,0.021171,,,,
105264.0,,0.021224,,,,
210122.0,,0.021269,,,,
420247.0,,0.021334,,,,
839677.0,,0.021347,,,,
1678538.0,,0.021374,,,,
3357079.0,,0.021395,,,,
6714160.0,,0.021423,,,,
1.3425046E7,,0.021445,,,,
2.6850096E7,,0.021456,,,,
5.3693642E7,,0.021473,,,,
1.07387287E8,,0.02149,,,,
2.1477478E8,,0.021502,,,,
4.29549563E8,,0.021514,,,,
8.59046293E8,,0.021521,,,,
203.0,,,1.2544182177652463E-6,,,
408.0,,,2.56261624667949E-6,,,
818.0,,,6.884160235713646E-6,,,
1637.0,,,1.3E-5,,,
3275.0,,,2.6E-5,,,
6552.0,,,4.9E-5,,,
13106.0,,,1.11E-4,,,
26213.0,,,2.04E-4,,,
52427.0,,,4.1E-4,,,
104856.0,,,7.87E-4,,,
209714.0,,,0.001535,,,
419429.0,,,0.003088,,,
838859.0,,,0.006208,,,
1677720.0,,,0.012417,,,
3355442.0,,,0.024579,,,
6710885.0,,,0.048516,,,
1.3421771E7,,,0.094767,,,
2.6843544E7,,,0.181293,,,
5.368709E7,,,0.32985,,,
1.07374181E8,,,0.550986,,,
203.0,,,,0.012294,,
408.0,,,,0.018451,,
818.0,,,,0.019944,,
1637.0,,,,0.020308,,
3275.0,,,,0.020669,,
6552.0,,,,0.020874,,
13106.0,,,,0.020982,,
26009.0,,,,0.021072,,
51611.0,,,,0.021169,,
102816.0,,,,0.02122,,
205226.0,,,,0.021261,,
409635.0,,,,0.021311,,
818453.0,,,,0.021324,,
1636090.0,,,,0.02135,,
3270545.0,,,,0.021368,,
6537816.0,,,,0.021397,,
1.3072358E7,,,,0.021418,,
2.6138166E7,,,,0.021427,,
5.2269782E7,,,,0.021441,,
1.04526459E8,,,,0.021456,,
2.0902691E8,,,,0.021468,,
4.18002211E8,,,,0.02148,,
8.35952813E8,,,,0.021486,,

203.0,21.438423645320196,,,,,
408.0,20.784313725490197,,,,,
818.0,20.420537897310513,,,,,
1637.0,20.23213194868662,,,,,
3275.0,20.12824427480916,,,,,
6552.0,20.068376068376068,,,,,
13106.0,18.783763161910574,,,,,
26213.0,17.516957234959754,,,,,
52427.0,17.509146050699066,,,,,
104856.0,16.254463263904785,,,,,
209714.0,15.002145779490164,,,,,
419429.0,13.751042488716804,,,,,
838859.0,12.509980819184154,,,,,
1677516.0,15.007193970132029,,,,,
3354626.0,17.50942608803485,,,,,
6708435.0,17.511427926185466,,,,,
1.3415234E7,17.513493689338553,,,,,
2.6827195E7,20.029335306952515,,,,,
5.3628179E7,20.2175206433916,,,,,
1.064175E8,20.27834399417389,,,,,
2.11996142E8,20.309116530998004,,,,,
4.23153427E8,20.36424376163684,,,,,
8.4462934E8,20.372408753880134,,,,,
203.0,,13.399014778325123,,,,
408.0,,12.990196078431373,,,,
818.0,,15.315403422982886,,,,
1637.0,,17.703115455100793,,,,
3275.0,,17.612213740458014,,,,
6552.0,,18.814102564102566,,,,
13106.0,,20.03601403937128,,,,
26417.0,,19.978044441079607,,,,
52835.0,,19.966272357338884,,,,
105264.0,,21.228834169326646,,,,
210122.0,,21.23951799430807,,,,
420247.0,,21.242540696304793,,,,
839677.0,,22.495149920743334,,,,
1678538.0,,22.497592547800526,,,,
3357079.0,,22.49852148251501,,,,
6714160.0,,22.498357501161724,,,,
1.3425046E7,,22.499181902244505,,,,
2.6850096E7,,23.749138401590816,,,,
5.3693642E7,,23.749569679032017,,,,
1.07387287E8,,23.74970942323927,,,,
2.1477478E8,,23.749834873535896,,,,
4.29549563E8,,23.750364057523207,,,,
8.59046293E8,,23.750182073133047,,,,
203.0,,,29.47783251231527,,,
408.0,,,27.279411764705884,,,
818.0,,,25.52567237163814,,,
1637.0,,,24.025656689065364,,,
3275.0,,,22.644274809160304,,,
6552.0,,,21.322649572649574,,,
13106.0,,,20.03601403937128,,,
26213.0,,,18.768168466028307,,,
52427.0,,,17.509146050699066,,,
104856.0,,,16.254463263904785,,,
209714.0,,,15.002145779490164,,,
419429.0,,,13.751042488716804,,,
838859.0,,,12.50050366032909,,,
1677720.0,,,11.25023603461841,,,
3355442.0,,,10.000108480492287,,,
6710885.0,,,8.75004980714168,,,
1.3421771E7,,,7.500022463503512,,,
2.6843544E7,,,6.250009685755353,,,
5.368709E7,,,5.000003986060708,,,
1.07374181E8,,,3.7500015576370265,,,
203.0,,,,13.399014778325123,,
408.0,,,,12.990196078431373,,
818.0,,,,15.315403422982886,,
1637.0,,,,17.703115455100793,,
3275.0,,,,17.612213740458014,,
6552.0,,,,18.814102564102566,,
13106.0,,,,20.39996947962765,,
26009.0,,,,20.380176092890924,,
51611.0,,,,20.429520838580924,,
102816.0,,,,21.729127762216,,
205226.0,,,,21.778858429243858,,
409635.0,,,,21.79030112173032,,
818453.0,,,,23.077215185233605,,
1636090.0,,,,23.09070527904944,,
3270545.0,,,,23.10194294834653,,
6537816.0,,,,23.10457375979991,,
1.3072358E7,,,,23.11090485740981,,
2.6138166E7,,,,24.395683614527506,,
5.2269782E7,,,,24.399030323103318,,
1.04526459E8,,,,24.40239428755546,,
2.0902691E8,,,,24.406440395640924,,
4.18002211E8,,,,24.406274066335023,,
8.35952813E8,,,,24.407602061624978,,

203.0,0.0,,,,,
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838859.0,0.0,,,,,
1677516.0,0.0,,,,,
3354626.0,0.0,,,,,
6708435.0,0.0,,,,,
1.3415234E7,0.0,,,,,
2.6827195E7,0.0,,,,,
5.3628179E7,0.0,,,,,
1.064175E8,0.0,,,,,
2.11996142E8,0.0,,,,,
4.23153427E8,0.0,,,,,
8.4462934E8,0.0,,,,,
203.0,,0.0,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26417.0,,0.0,,,,
52835.0,,0.0,,,,
105264.0,,0.0,,,,
210122.0,,0.0,,,,
420247.0,,0.0,,,,
839677.0,,0.0,,,,
1678538.0,,0.0,,,,
3357079.0,,0.0,,,,
6714160.0,,0.0,,,,
1.3425046E7,,0.0,,,,
2.6850096E7,,0.0,,,,
5.3693642E7,,0.0,,,,
1.07387287E8,,0.0,,,,
2.1477478E8,,0.0,,,,
4.29549563E8,,0.0,,,,
8.59046293E8,,0.0,,,,
203.0,,,0.0,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
5.368709E7,,,0.0,,,
1.07374181E8,,,0.0,,,
203.0,,,,0.0,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
13106.0,,,,0.0,,
26009.0,,,,0.0,,
51611.0,,,,0.0,,
102816.0,,,,0.0,,
205226.0,,,,0.0,,
409635.0,,,,0.0,,
818453.0,,,,0.0,,
1636090.0,,,,0.0,,
3270545.0,,,,0.0,,
6537816.0,,,,0.0,,
1.3072358E7,,,,0.0,,
2.6138166E7,,,,0.0,,
5.2269782E7,,,,0.0,,
1.04526459E8,,,,0.0,,
2.0902691E8,,,,0.0,,
4.18002211E8,,,,0.0,,
8.35952813E8,,,,0.0,,


==> experiments/eval2_revision/deletes_speed.txt <==
203.0,0.0,,,,,
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
209714.0,0.0,,,,,
419429.0,0.0,,,,,
838859.0,0.0,,,,,
1677516.0,0.0,,,,,
3354626.0,0.0,,,,,
6708435.0,0.0,,,,,
1.3415234E7,0.0,,,,,
2.6827195E7,0.0,,,,,
5.3628179E7,0.0,,,,,
1.064175E8,0.0,,,,,
2.11996142E8,0.0,,,,,
4.23153427E8,0.0,,,,,
8.4462934E8,0.0,,,,,
203.0,,0.0,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26417.0,,0.0,,,,
52835.0,,0.0,,,,
105264.0,,0.0,,,,
210122.0,,0.0,,,,
420247.0,,0.0,,,,
839677.0,,0.0,,,,
1678538.0,,0.0,,,,
3357079.0,,0.0,,,,
6714160.0,,0.0,,,,
1.3425046E7,,0.0,,,,
2.6850096E7,,0.0,,,,
5.3693642E7,,0.0,,,,
1.07387287E8,,0.0,,,,
2.1477478E8,,0.0,,,,
4.29549563E8,,0.0,,,,
8.59046293E8,,0.0,,,,
203.0,,,0.0,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209714.0,,,0.0,,,
419429.0,,,0.0,,,
838859.0,,,0.0,,,
1677720.0,,,0.0,,,
3355442.0,,,0.0,,,
6710885.0,,,0.0,,,
1.3421771E7,,,0.0,,,
2.6843544E7,,,0.0,,,
5.368709E7,,,0.0,,,
1.07374181E8,,,0.0,,,
203.0,,,,0.0,,
408.0,,,,0.0,,
818.0,,,,0.0,,
1637.0,,,,0.0,,
3275.0,,,,0.0,,
6552.0,,,,0.0,,
13106.0,,,,0.0,,
26009.0,,,,0.0,,
51611.0,,,,0.0,,
102816.0,,,,0.0,,
205226.0,,,,0.0,,
409635.0,,,,0.0,,
818453.0,,,,0.0,,
1636090.0,,,,0.0,,
3270545.0,,,,0.0,,
6537816.0,,,,0.0,,
1.3072358E7,,,,0.0,,
2.6138166E7,,,,0.0,,
5.2269782E7,,,,0.0,,
1.04526459E8,,,,0.0,,
2.0902691E8,,,,0.0,,
4.18002211E8,,,,0.0,,
8.35952813E8,,,,0.0,,


==> experiments/eval2_revision/false_positive_rate.txt <==
203.0,2.19E-4,,,,,
408.0,3.19E-4,,,,,
818.0,4.27E-4,,,,,
1637.0,5.09E-4,,,,,
3275.0,6.15E-4,,,,,
6552.0,7.09E-4,,,,,
13106.0,9.34E-4,,,,,
26213.0,0.001315,,,,,
52427.0,0.00172,,,,,
104856.0,0.002481,,,,,
209714.0,0.004026,,,,,
419429.0,0.007183,,,,,
838859.0,0.013402,,,,,
1677516.0,0.01489,,,,,
3354626.0,0.015263,,,,,
6708435.0,0.015635,,,,,
1.3415234E7,0.016039,,,,,
2.6827195E7,0.016134,,,,,
5.3628179E7,0.016243,,,,,
1.064175E8,0.016336,,,,,
2.11996142E8,0.016439,,,,,
4.23153427E8,0.016533,,,,,
8.4462934E8,0.016616,,,,,
203.0,,0.012294,,,,
408.0,,0.018451,,,,
818.0,,0.019944,,,,
1637.0,,0.020308,,,,
3275.0,,0.020669,,,,
6552.0,,0.020874,,,,
13106.0,,0.020982,,,,
26417.0,,0.021073,,,,
52835.0,,0.021171,,,,
105264.0,,0.021224,,,,
210122.0,,0.021269,,,,
420247.0,,0.021334,,,,
839677.0,,0.021347,,,,
1678538.0,,0.021374,,,,
3357079.0,,0.021395,,,,
6714160.0,,0.021423,,,,
1.3425046E7,,0.021445,,,,
2.6850096E7,,0.021456,,,,
5.3693642E7,,0.021473,,,,
1.07387287E8,,0.02149,,,,
2.1477478E8,,0.021502,,,,
4.29549563E8,,0.021514,,,,
8.59046293E8,,0.021521,,,,
203.0,,,1.2544182177652463E-6,,,
408.0,,,2.56261624667949E-6,,,
818.0,,,6.884160235713646E-6,,,
1637.0,,,1.3E-5,,,
3275.0,,,2.6E-5,,,
6552.0,,,4.9E-5,,,
13106.0,,,1.11E-4,,,
26213.0,,,2.04E-4,,,
52427.0,,,4.1E-4,,,
104856.0,,,7.87E-4,,,
209714.0,,,0.001535,,,
419429.0,,,0.003088,,,
838859.0,,,0.006208,,,
1677720.0,,,0.012417,,,
3355442.0,,,0.024579,,,
6710885.0,,,0.048516,,,
1.3421771E7,,,0.094767,,,
2.6843544E7,,,0.181293,,,
5.368709E7,,,0.32985,,,
1.07374181E8,,,0.550986,,,
203.0,,,,0.012294,,
408.0,,,,0.018451,,
818.0,,,,0.019944,,
1637.0,,,,0.020308,,
3275.0,,,,0.020669,,
6552.0,,,,0.020874,,
13106.0,,,,0.020982,,
26009.0,,,,0.021072,,
51611.0,,,,0.021169,,
102816.0,,,,0.02122,,
205226.0,,,,0.021261,,
409635.0,,,,0.021311,,
818453.0,,,,0.021324,,
1636090.0,,,,0.02135,,
3270545.0,,,,0.021368,,
6537816.0,,,,0.021397,,
1.3072358E7,,,,0.021418,,
2.6138166E7,,,,0.021427,,
5.2269782E7,,,,0.021441,,
1.04526459E8,,,,0.021456,,
2.0902691E8,,,,0.021468,,
4.18002211E8,,,,0.02148,,
8.35952813E8,,,,0.021486,,


==> experiments/eval2_revision/memory.txt <==
203.0,21.438423645320196,,,,,
408.0,20.784313725490197,,,,,
818.0,20.420537897310513,,,,,
1637.0,20.23213194868662,,,,,
3275.0,20.12824427480916,,,,,
6552.0,20.068376068376068,,,,,
13106.0,18.783763161910574,,,,,
26213.0,17.516957234959754,,,,,
52427.0,17.509146050699066,,,,,
104856.0,16.254463263904785,,,,,
209714.0,15.002145779490164,,,,,
419429.0,13.751042488716804,,,,,
838859.0,12.509980819184154,,,,,
1677516.0,15.007193970132029,,,,,
3354626.0,17.50942608803485,,,,,
6708435.0,17.511427926185466,,,,,
1.3415234E7,17.513493689338553,,,,,
2.6827195E7,20.029335306952515,,,,,
5.3628179E7,20.2175206433916,,,,,
1.064175E8,20.27834399417389,,,,,
2.11996142E8,20.309116530998004,,,,,
4.23153427E8,20.36424376163684,,,,,
8.4462934E8,20.372408753880134,,,,,
203.0,,13.399014778325123,,,,
408.0,,12.990196078431373,,,,
818.0,,15.315403422982886,,,,
1637.0,,17.703115455100793,,,,
3275.0,,17.612213740458014,,,,
6552.0,,18.814102564102566,,,,
13106.0,,20.03601403937128,,,,
26417.0,,19.978044441079607,,,,
52835.0,,19.966272357338884,,,,
105264.0,,21.228834169326646,,,,
210122.0,,21.23951799430807,,,,
420247.0,,21.242540696304793,,,,
839677.0,,22.495149920743334,,,,
1678538.0,,22.497592547800526,,,,
3357079.0,,22.49852148251501,,,,
6714160.0,,22.498357501161724,,,,
1.3425046E7,,22.499181902244505,,,,
2.6850096E7,,23.749138401590816,,,,
5.3693642E7,,23.749569679032017,,,,
1.07387287E8,,23.74970942323927,,,,
2.1477478E8,,23.749834873535896,,,,
4.29549563E8,,23.750364057523207,,,,
8.59046293E8,,23.750182073133047,,,,
203.0,,,29.47783251231527,,,
408.0,,,27.279411764705884,,,
818.0,,,25.52567237163814,,,
1637.0,,,24.025656689065364,,,
3275.0,,,22.644274809160304,,,
6552.0,,,21.322649572649574,,,
13106.0,,,20.03601403937128,,,
26213.0,,,18.768168466028307,,,
52427.0,,,17.509146050699066,,,
104856.0,,,16.254463263904785,,,
209714.0,,,15.002145779490164,,,
419429.0,,,13.751042488716804,,,
838859.0,,,12.50050366032909,,,
1677720.0,,,11.25023603461841,,,
3355442.0,,,10.000108480492287,,,
6710885.0,,,8.75004980714168,,,
1.3421771E7,,,7.500022463503512,,,
2.6843544E7,,,6.250009685755353,,,
5.368709E7,,,5.000003986060708,,,
1.07374181E8,,,3.7500015576370265,,,
203.0,,,,13.399014778325123,,
408.0,,,,12.990196078431373,,
818.0,,,,15.315403422982886,,
1637.0,,,,17.703115455100793,,
3275.0,,,,17.612213740458014,,
6552.0,,,,18.814102564102566,,
13106.0,,,,20.39996947962765,,
26009.0,,,,20.380176092890924,,
51611.0,,,,20.429520838580924,,
102816.0,,,,21.729127762216,,
205226.0,,,,21.778858429243858,,
409635.0,,,,21.79030112173032,,
818453.0,,,,23.077215185233605,,
1636090.0,,,,23.09070527904944,,
3270545.0,,,,23.10194294834653,,
6537816.0,,,,23.10457375979991,,
1.3072358E7,,,,23.11090485740981,,
2.6138166E7,,,,24.395683614527506,,
5.2269782E7,,,,24.399030323103318,,
1.04526459E8,,,,24.40239428755546,,
2.0902691E8,,,,24.406440395640924,,
4.18002211E8,,,,24.406274066335023,,
8.35952813E8,,,,24.407602061624978,,


==> experiments/eval2_revision/parallel_reads.dat <==
"Weekday", "Avg", "Max"
"Stop the World",     384.829119,        36712125
"Parallel Reads",     113.09630000581386,       785250

==> experiments/eval2_revision/read_speed.txt <==
203.0,34.365083,,,,,
408.0,49.004541,,,,,
818.0,34.97175,,,,,
1637.0,39.766125,,,,,
3275.0,41.355542,,,,,
6552.0,43.009458,,,,,
13106.0,45.071041,,,,,
26213.0,45.564042,,,,,
52427.0,49.853875,,,,,
104856.0,52.715084,,,,,
209714.0,56.496125,,,,,
419429.0,57.339625,,,,,
838859.0,58.292542,,,,,
1677516.0,59.501333,,,,,
3354626.0,64.147375,,,,,
6708435.0,74.093541,,,,,
1.3415234E7,96.566083,,,,,
2.6827195E7,113.639834,,,,,
5.3628179E7,120.699958,,,,,
1.064175E8,124.08575,,,,,
2.11996142E8,129.698916,,,,,
4.23153427E8,130.276875,,,,,
8.4462934E8,131.497375,,,,,
203.0,,38.817709,,,,
408.0,,53.090542,,,,
818.0,,40.830209,,,,
1637.0,,44.913583,,,,
3275.0,,46.1535,,,,
6552.0,,48.685417,,,,
13106.0,,47.989,,,,
26417.0,,76.979167,,,,
52835.0,,97.950125,,,,
105264.0,,103.0665,,,,
210122.0,,105.003458,,,,
420247.0,,93.302791,,,,
839677.0,,96.520583,,,,
1678538.0,,98.747792,,,,
3357079.0,,123.559,,,,
6714160.0,,137.205791,,,,
1.3425046E7,,158.392792,,,,
2.6850096E7,,182.118917,,,,
5.3693642E7,,195.7155,,,,
1.07387287E8,,199.730583,,,,
2.1477478E8,,324.25525,,,,
4.29549563E8,,308.663791,,,,
8.59046293E8,,309.458917,,,,
203.0,,,34.939629492526365,,,
408.0,,,49.0400183278314,,,
818.0,,,35.70813914264669,,,
1637.0,,,39.774459,,,
3275.0,,,42.125875,,,
6552.0,,,44.060625,,,
13106.0,,,44.261583,,,
26213.0,,,45.444042,,,
52427.0,,,49.518958,,,
104856.0,,,53.002084,,,
209714.0,,,55.127125,,,
419429.0,,,56.797084,,,
838859.0,,,57.78275,,,
1677720.0,,,57.647708,,,
3355442.0,,,58.799125,,,
6710885.0,,,59.815959,,,
1.3421771E7,,,66.443125,,,
2.6843544E7,,,77.57325,,,
5.368709E7,,,95.642209,,,
1.07374181E8,,,107.426875,,,
203.0,,,,35.486375,,
408.0,,,,49.882541,,
818.0,,,,36.268375,,
1637.0,,,,41.137916,,
3275.0,,,,42.798791,,
6552.0,,,,44.756542,,
13106.0,,,,44.796833,,
26009.0,,,,45.198834,,
51611.0,,,,49.505208,,
102816.0,,,,54.349167,,
205226.0,,,,56.882833,,
409635.0,,,,58.517375,,
818453.0,,,,60.347917,,
1636090.0,,,,60.854584,,
3270545.0,,,,63.872042,,
6537816.0,,,,75.259958,,
1.3072358E7,,,,99.866334,,
2.6138166E7,,,,119.576583,,
5.2269782E7,,,,126.868292,,
1.04526459E8,,,,130.385,,
2.0902691E8,,,,138.21575,,
4.18002211E8,,,,140.042167,,
8.35952813E8,,,,141.462916,,


==> experiments/eval2_revision/writes_speed.txt <==
,,,,,,
,,,,,,
818,210.0609756097561,,,,,
1637,164.47863247863248,,,,,
3275,147.86813186813185,,,,,
6552,143.763808361306,,,,,
13106,138.76380836130608,,,,,
26213,140.80582894636453,,,,,
52427,143.1359960326543,,,,,
104856,136.78817066890463,,,,,
209714,140.39026111503176,,,,,
419429,139.43546241327516,,,,,
838859,140.11505614762893,,,,,
1677516,146.70767310116054,,,,,
3354626,150.08457048136378,,,,,
6708435,163.3972000194406,,,,,
1.3415234E7,183.4620796001192,,,,,
2.6827195E7,197.91190796036463,,,,,
5.3628179E7,208.5675893467195,,,,,
1.064175E8,210.12981962772358,,,,,
2.11996142E8,208.40546953615865,,,,,
4.23153427E8,214.37188673362607,,,,,
8.4462934E8,219.1331975357747,,,,,
,,,,,,
,,,,,,
818,,167.6829268292683,,,,
1637,,186.86446886446888,,,,
3275,,152.0909645909646,,,,
6552,,147.23832773878547,,,,
13106,,139.3104974061642,,,,
26417,,132.80369619112014,,,,
52835,,142.55272919978802,,,,
105264,,148.66533788552138,,,,
210122,,147.33139102405158,,,,
420247,,146.3370993456276,,,,
839677,,151.3890875712276,,,,
1678538,,155.24085635164823,,,,
3357079,,167.69891232921924,,,,
6714160,,173.31884961965469,,,,
1.3425046E7,,195.57636145212422,,,,
2.6850096E7,,212.36791170237728,,,,
5.3693642E7,,221.0291333715747,,,,
1.07387287E8,,224.8428779048247,,,,
2.1477478E8,,226.45019596462691,,,,
4.29549563E8,,221.15542889408948,,,,
8.59046293E8,,233.90079972203748,,,,
,,,,,,
,,,,,,
818,,,151.52439024390245,,,
1637,,,168.34554334554335,,,
3275,,,176.3840048840049,,,
6552,,,149.20903265181568,,,
13106,,,133.90036618858713,,,
26213,,,137.3630121309224,,,
52427,,,143.92595559624627,,,
104856,,,139.54269583627382,,,
209714,,,141.45758072822292,,,
419429,,,139.5324225734926,,,
838859,,,140.24986290918628,,,
1677720,,,136.97501731514518,,,
3355442,,,140.27830594103196,,,
6710885,,,142.38734646960177,,,
1.3421771E7,,,149.07547840925923,,,
2.6843544E7,,,158.57057096703988,,,
5.368709E7,,,175.06707664479202,,,
1.07374181E8,,,172.7631252175686,,,
,,,,,,
,,,,,,
818,,,,162.8048780487805,,
1637,,,,161.47741147741147,,
3275,,,,167.6080586080586,,
6552,,,,149.53982300884957,,
13106,,,,137.54317973756486,,
26009,,,,141.69836472138263,,
51611,,,,140.5261307710335,,
102816,,,,145.18113465481886,,
205226,,,,151.69336002343522,,
409635,,,,150.08206585815694,,
818453,,,,158.04424707326976,,
1636090,,,,152.0766036762035,,
3270545,,,,163.70071858815325,,
6537816,,,,171.11774382963642,,
1.3072358E7,,,,191.52265514553278,,
2.6138166E7,,,,212.55283890594444,,
5.2269782E7,,,,221.3546051266022,,
1.04526459E8,,,,225.60410079270827,,
2.0902691E8,,,,224.04929421787855,,
4.18002211E8,,,,225.05918315198406,,
8.35952813E8,,,,240.6443826,,

==> experiments/eval3/deletes_speed_reversed_old_lazy.csv <==
19,1024.10049,,
18,955.0637255,,
17,931.0661765,,
16,902.0637255,,
15,933.3112745,,
14,991.3186275,,
13,1184.845588,,
12,1049.32598,,
11,1070.872549,,
10,580.7794118,,
9,641.8504902,,
8,598.754902,,
7,635.0073529,,
6,585.1715686,,
5,652.9828431,,
4,670.1397059,,
3,654.5122549,,
2,597.4264706,,
1,607.5367647,,
19,,300.9607843,
18,,263.9901961,
17,,318.2181373,
16,,280.3308824,
15,,252.9607843,
14,,273.6936275,
13,,254.4926471,
12,,257.3529412,
11,,236.7230392,
10,,249.7965686,
9,,273.8970588,
8,,628.7794118,
7,,551.370098,
6,,606.1078431,
5,,640.5245098,
4,,610.497549,
3,,606.5147059,
2,,636.0294118,
1,,686.6838235,
19,,,490904.1054
18,,,250652.777
17,,,123875
16,,,63408.59804
15,,,31795.13725
14,,,16628.67647
13,,,9179.840686
12,,,4937.703431
11,,,3042.791667
10,,,1412.27451
9,,,872.5490196
8,,,652.4705882
7,,,593.9534314
6,,,688.5220588
5,,,645.627451
4,,,686.6838235
3,,,594.6691176
2,,,615.4019608
1,,,669.7303922

==> experiments/eval3/merge_delete_time.csv <==
818,29166,,,
1637,43833,,,
3275,72000,,,
6552,152959,,,
13106,306125,,,
26213,575083,,,
52427,1100833,,,
104652,2316500,,,
208898,4442125,,,
417389,9015291,,,
837596,1.80E+07,,,
1677687,3.44E+07,,,
3356197,6.86E+07,,,
6712522,1.37E+08,,,
1.34E+07,2.82E+08,,,
2.69E+07,5.71E+08,,,
5.37E+07,1.16E+09,,,
1.07E+08,2.42E+09,,,
,,,,
,,,,
818,,28875,,
1637,,41750,,
3275,,79250,,
6552,,151958,,
13106,,295792,,
26213,,566583,,
52427,,1101208,,
104652,,2270709,,
208898,,4480500,,
416979,,8744292,,
835503,,1.77E+07,,
1670967,,3.54E+07,,
3341879,,7.06E+07,,
6683693,,1.42E+08,,
1.34E+07,,2.78E+08,,
2.67E+07,,5.56E+08,,
5.35E+07,,1.13E+09,,
1.07E+08,,2.29E+09,,
,,,,
,,,,
818,,,1417,
1637,,,1292,
3275,,,834,
6552,,,1125,
13106,,,1625,
26213,,,1125,
52427,,,1500,
104652,,,875,
208898,,,4458,
417389,,,875,
837596,,,846625,
1677687,,,820792,
3356197,,,454875,
6712522,,,32541,
1.34E+07,,,1167,
2.69E+07,,,1292,
5.37E+07,,,1667,
1.07E+08,,,1917,
,,,,
,,,,
818,,,,1417
1637,,,,750
3275,,,,1375
6552,,,,1375
13106,,,,1375
26213,,,,1625
52427,,,,1291
104652,,,,1250
208898,,,,1125
416979,,,,1000
835503,,,,2816291
1670967,,,,1079375
3341879,,,,1826708
6683693,,,,3229209
1.34E+07,,,,6289792
2.67E+07,,,,1.32E+07
5.35E+07,,,,2.84E+07
1.07E+08,,,,5.94E+07

==> experiments/eval3/old/deletes_speed.txt <==
408.0,855.5955882352941,,,,,
818.0,817.5049019607843,,,,,
1637.0,768.9950980392157,,,,,
3275.0,891.3382352941177,,,,,
6552.0,929.2279411764706,,,,,
13515.0,612.3357843137255,,,,,
27031.0,596.5073529411765,,,,,
53245.0,575.6740196078431,,,,,
105674.0,594.0563725490196,,,,,
211351.0,668.4044117647059,,,,,
421066.0,671.2622549019608,,,,,
840496.0,681.2696078431372,,,,,
1680995.0,852.0220588235294,,,,,
3361994.0,717.8308823529412,,,,,
6717437.0,627.4509803921569,,,,,
1.3435286E7,673.6127450980392,,,,,
2.6857059E7,653.0833333333334,,,,,
5.3714121E7,719.156862745098,,,,,
1.07427426E8,682.4950980392157,,,,,
2.14854037E8,705.1691176470588,,,,,
4.29602402E8,643.4852941176471,,,,,
408.0,,331.70098039215685,,,,
818.0,,287.8872549019608,,,,
1637.0,,277.98039215686276,,,,
3275.0,,315.05392156862746,,,,
6552.0,,282.375,,,,
12697.0,,311.8872549019608,,,,
24577.0,,307.0882352941176,,,,
48337.0,,313.1127450980392,,,,
95858.0,,313.41911764705884,,,,
190081.0,,268.9950980392157,,,,
378526.0,,305.9656862745098,,,,
755416.0,,295.54901960784315,,,,
1507559.0,,289.92892156862746,,,,
3008568.0,,309.74264705882354,,,,
6010585.0,,290.44117647058823,,,,
1.2008474E7,,299.53186274509807,,,,
2.4004253E7,,513.5808823529412,,,,
4.7983931E7,,344.0563725490196,,,,
9.5919526E7,,306.06617647058823,,,,
1.91743195E8,,361.82598039215685,,,,
3.83390534E8,,285.84558823529414,,,,
408.0,,,2.641340379901961E7,,,
818.0,,,1.5048151857843136E7,,,
1637.0,,,2042005.924019608,,,
3275.0,,,255945.25980392157,,,
6552.0,,,127958.74019607843,,,
12697.0,,,34055.35049019608,,,
24577.0,,,9153.799019607843,,,
48337.0,,,5010.2107843137255,,,
95858.0,,,2902.267156862745,,,
190081.0,,,983.7622549019608,,,
378526.0,,,918.1985294117648,,,
755416.0,,,666.3602941176471,,,
1507559.0,,,603.1446078431372,,,
3008568.0,,,694.6495098039215,,,
6010585.0,,,626.3259803921569,,,
1.2008474E7,,,674.9387254901961,,,
2.4004253E7,,,688.8284313725491,,,
4.7983931E7,,,720.9975490196078,,,
9.5919526E7,,,749.6936274509804,,,
1.91743195E8,,,620.3014705882352,,,
3.83390534E8,,,643.4852941176471,,,


==> experiments/eval3/old/deletes_speed_reversed_all_lazy.csv <==
1,855.5955882352941,,
2,817.5049019607843,,
3,768.9950980392157,,
4,891.3382352941177,,
5,929.2279411764706,,
6,612.3357843137255,,
7,596.5073529411765,,
8,575.6740196078431,,
9,594.0563725490196,,
10,668.4044117647059,,
11,671.2622549019608,,
12,681.2696078431372,,
13,852.0220588235294,,
14,717.8308823529412,,
15,627.4509803921569,,
16,673.6127450980392,,
17,653.0833333333334,,
18,719.1568627,,
19,682.4950980392157,,
20,705.1691176470588,,
21,643.4852941176471,,
1,,331.70098039215685,
2,,287.8872549019608,
3,,277.98039215686276,
4,,315.05392156862746,
5,,282.375,
6,,311.8872549019608,
7,,307.0882352941176,
8,,313.1127450980392,
9,,313.41911764705884,
10,,268.9950980392157,
11,,305.9656862745098,
12,,295.54901960784315,
13,,289.92892156862746,
14,,309.74264705882354,
15,,290.44117647058823,
16,,299.53186274509807,
17,,513.5808823529412,
18,,344.0563725490196,
19,,306.06617647058823,
20,,361.82598039215685,
21,,285.84558823529414,
1,,,2.641340379901961E7
2,,,1.5048151857843136E7
3,,,2042005.924019608
4,,,255945.25980392157
5,,,127958.74019607843
6,,,34055.35049019608
7,,,9153.799019607843
8,,,5010.2107843137255
9,,,2902.267156862745
10,,,983.7622549019608
11,,,918.1985294117648
12,,,666.3602941176471
13,,,603.1446078431372
14,,,694.6495098039215
15,,,626.3259803921569
16,,,674.9387254901961
17,,,688.8284313725491
18,,,720.9975490196078
19,,,749.6936274509804
20,,,620.3014705882352
21,,,643.4852941176471

==> experiments/eval3/old/rejuv.txt <==
408.0,1370.5049019607843,,,,,
818.0,1093.8529411764705,,,,,
1637.0,1214.360294117647,,,,,
3275.0,1223.7549019607843,,,,,
6552.0,1194.0343137254902,,,,,
13515.0,924.8357843137255,,,,,
27031.0,851.3088235294117,,,,,
53245.0,876.2254901960785,,,,,
105674.0,911.5612745098039,,,,,
211351.0,282.78186274509807,,,,,
421066.0,280.7401960784314,,,,,
840496.0,267.3627450980392,,,,,
1680995.0,266.1372549019608,,,,,
3361994.0,273.69117647058823,,,,,
6717437.0,270.0147058823529,,,,,
1.3435286E7,267.2598039215686,,,,,
2.6857059E7,306.57598039215685,,,,,
5.3714121E7,278.2867647058824,,,,,
1.07427426E8,289.72549019607845,,,,,
2.14854037E8,273.1813725490196,,,,,
4.29602402E8,259.2916666666667,,,,,
408.0,,337.31617647058823,,,,
818.0,,286.35539215686276,,,,
1637.0,,293.1985294117647,,,,
3275.0,,299.83578431372547,,,,
6552.0,,333.74264705882354,,,,
12697.0,,301.36764705882354,,,,
24577.0,,296.2622549019608,,,,
48337.0,,316.78921568627453,,,,
95858.0,,301.36764705882354,,,,
190081.0,,285.02941176470586,,,,
378526.0,,268.07598039215685,,,,
755416.0,,257.7622549019608,,,,
1507559.0,,283.70098039215685,,,,
3008568.0,,292.4828431372549,,,,
6010585.0,,300.1421568627451,,,,
1.2008474E7,,261.02941176470586,,,,
2.4004253E7,,422.1813725490196,,,,
4.7983931E7,,314.64460784313724,,,,
9.5919526E7,,276.45098039215685,,,,
1.91743195E8,,273.1813725490196,,,,
3.83390534E8,,249.38725490196077,,,,
408.0,,,2.728706270588235E7,,,
818.0,,,1.5919073323529411E7,,,
1637.0,,,2049422.794117647,,,
3275.0,,,269583.1299019608,,,
6552.0,,,130184.53676470589,,,
12697.0,,,35217.31862745098,,,
24577.0,,,9072.816176470587,,,
48337.0,,,4867.134803921569,,,
95858.0,,,2565.0539215686276,,,
190081.0,,,638.5833333333334,,,
378526.0,,,291.87254901960785,,,
755416.0,,,245.91666666666666,,,
1507559.0,,,281.6593137254902,,,
3008568.0,,,274.203431372549,,,
6010585.0,,,429.43382352941177,,,
1.2008474E7,,,263.8872549019608,,,
2.4004253E7,,,273.8970588235294,,,
4.7983931E7,,,296.875,,,
9.5919526E7,,,288.3970588235294,,,
1.91743195E8,,,289.828431372549,,,
3.83390534E8,,,268.27941176470586,,,


==> experiments/eval3/old/rejuv_reversed.csv <==
1,1370.5049019607843,,
2,1093.8529411764705,,
3,1214.360294117647,,
4,1223.7549019607843,,
5,1194.0343137254902,,
6,924.8357843137255,,
7,851.3088235294117,,
8,876.2254901960785,,
9,911.5612745098039,,
10,282.78186274509807,,
11,280.7401960784314,,
12,267.3627450980392,,
13,266.1372549019608,,
14,273.69117647058823,,
15,270.0147058823529,,
16,267.2598039215686,,
17,306.57598039215685,,
18,278.2867647058824,,
19,289.72549019607845,,
20,273.1813725490196,,
21,259.2916666666667,,
1,,337.31617647058823,
2,,286.35539215686276,
3,,293.1985294117647,
4,,299.83578431372547,
5,,333.74264705882354,
6,,301.36764705882354,
7,,296.2622549019608,
8,,316.78921568627453,
9,,301.36764705882354,
10,,285.02941176470586,
11,,268.07598039215685,
12,,257.7622549019608,
13,,283.70098039215685,
14,,292.4828431372549,
15,,300.1421568627451,
16,,261.02941176470586,
17,,422.1813725490196,
18,,314.64460784313724,
19,,276.45098039215685,
20,,273.1813725490196,
21,,249.38725490196077,
1,,,2.728706270588235E7
2,,,1.5919073323529411E7
3,,,2049422.794117647
4,,,269583.1299019608
5,,,130184.53676470589
6,,,35217.31862745098
7,,,9072.816176470587
8,,,4867.134803921569
9,,,2565.0539215686276
10,,,638.5833333333334
11,,,291.87254901960785
12,,,245.91666666666666
13,,,281.6593137254902
14,,,274.2034314
15,,,429.43382352941177
16,,,263.8872549019608
17,,,273.8970588235294
18,,,296.875
19,,,288.3970588235294
20,,,289.8284314
21,,,268.27941176470586

==> experiments/expansion_threshold/all.txt <==
0.5,125.5333025145817,,,,,
0.55,133.1810562289808,,,,,
0.6000000000000001,143.03323917043184,,,,,
0.6500000000000001,153.1023089811558,,,,,
0.7000000000000002,160.47430521833883,,,,,
0.7500000000000002,177.50391518311517,,,,,
0.8000000000000003,198.8909713532171,,,,,
0.8500000000000003,237.31944221947643,,,,,
0.9000000000000004,314.94157154286864,,,,,
0.5,,136.51271042626638,,,,
0.55,,135.52177428540594,,,,
0.6000000000000001,,146.13954166069396,,,,
0.6500000000000001,,152.21531272339536,,,,
0.7000000000000002,,168.16101352526664,,,,
0.7500000000000002,,187.796554520499,,,,
0.8000000000000003,,203.68349839271679,,,,
0.8500000000000003,,238.38799674258232,,,,
0.9000000000000004,,316.62499849835547,,,,

0.5,140.774542,,,,,
0.55,134.961167,,,,,
0.6000000000000001,135.650417,,,,,
0.6500000000000001,174.570583,,,,,
0.7000000000000002,206.022375,,,,,
0.7500000000000002,224.048917,,,,,
0.8000000000000003,300.698625,,,,,
0.8500000000000003,497.674917,,,,,
0.9000000000000004,1543.715208,,,,,
0.5,,37.043834,,,,
0.55,,41.181875,,,,
0.6000000000000001,,45.536,,,,
0.6500000000000001,,48.995,,,,
0.7000000000000002,,60.376125,,,,
0.7500000000000002,,75.993041,,,,
0.8000000000000003,,118.279833,,,,
0.8500000000000003,,158.804833,,,,
0.9000000000000004,,277.909833,,,,

0.5,0.019316,,,,,
0.55,0.021213,,,,,
0.6000000000000001,0.023205,,,,,
0.6500000000000001,0.025098,,,,,
0.7000000000000002,0.02702,,,,,
0.7500000000000002,0.028938,,,,,
0.8000000000000003,0.030719,,,,,
0.8500000000000003,0.032669,,,,,
0.9000000000000004,0.034655,,,,,
0.5,,0.019179,,,,
0.55,,0.021043,,,,
0.6000000000000001,,0.023013,,,,
0.6500000000000001,,0.024934,,,,
0.7000000000000002,,0.026816,,,,
0.7500000000000002,,0.028731,,,,
0.8000000000000003,,0.030523,,,,
0.8500000000000003,,0.032427,,,,
0.9000000000000004,,0.034404,,,,

0.5,24.007752506581333,,,,,
0.55,21.825230377656737,,,,,
0.6000000000000001,20.006460818867446,,,,,
0.6500000000000001,18.467502435185224,,,,,
0.7000000000000002,17.14839486615689,,,,,
0.7500000000000002,16.00516802034783,,,,,
0.8000000000000003,15.004845428189801,,,,,
0.8500000000000003,14.122207307394598,,,,,
0.9000000000000004,13.337640325513666,,,,,
0.5,,24.59916929358952,,,,
0.55,,22.362508567216548,,,,
0.6000000000000001,,20.49910628256709,,,,
0.6500000000000001,,18.922270682200825,,,,
0.7000000000000002,,17.570773028611505,,,,
0.7500000000000002,,16.399530935690894,,,,
0.8000000000000003,,15.374379168464733,,,,
0.8500000000000003,,14.470065174744555,,,,
0.9000000000000004,,13.666176778192073,,,,



==> experiments/expansion_threshold/false_positive_rate.txt <==
0.5,0.019316,,,,,
0.55,0.021213,,,,,
0.6000000000000001,0.023205,,,,,
0.6500000000000001,0.025098,,,,,
0.7000000000000002,0.02702,,,,,
0.7500000000000002,0.028938,,,,,
0.8000000000000003,0.030719,,,,,
0.8500000000000003,0.032669,,,,,
0.9000000000000004,0.034655,,,,,
0.5,,0.019179,,,,
0.55,,0.021043,,,,
0.6000000000000001,,0.023013,,,,
0.6500000000000001,,0.024934,,,,
0.7000000000000002,,0.026816,,,,
0.7500000000000002,,0.028731,,,,
0.8000000000000003,,0.030523,,,,
0.8500000000000003,,0.032427,,,,
0.9000000000000004,,0.034404,,,,


==> experiments/expansion_threshold/memory.txt <==
0.5,24.007752506581333,,,,,
0.55,21.825230377656737,,,,,
0.6000000000000001,20.006460818867446,,,,,
0.6500000000000001,18.467502435185224,,,,,
0.7000000000000002,17.14839486615689,,,,,
0.7500000000000002,16.00516802034783,,,,,
0.8000000000000003,15.004845428189801,,,,,
0.8500000000000003,14.122207307394598,,,,,
0.9000000000000004,13.337640325513666,,,,,
0.5,,24.59916929358952,,,,
0.55,,22.362508567216548,,,,
0.6000000000000001,,20.49910628256709,,,,
0.6500000000000001,,18.922270682200825,,,,
0.7000000000000002,,17.570773028611505,,,,
0.7500000000000002,,16.399530935690894,,,,
0.8000000000000003,,15.374379168464733,,,,
0.8500000000000003,,14.470065174744555,,,,
0.9000000000000004,,13.666176778192073,,,,


==> experiments/expansion_threshold/read_speed.txt <==
0.5,140.774542,,,,,
0.55,134.961167,,,,,
0.6000000000000001,135.650417,,,,,
0.6500000000000001,174.570583,,,,,
0.7000000000000002,206.022375,,,,,
0.7500000000000002,224.048917,,,,,
0.8000000000000003,300.698625,,,,,
0.8500000000000003,497.674917,,,,,
0.9000000000000004,1543.715208,,,,,
0.5,,37.043834,,,,
0.55,,41.181875,,,,
0.6000000000000001,,45.536,,,,
0.6500000000000001,,48.995,,,,
0.7000000000000002,,60.376125,,,,
0.7500000000000002,,75.993041,,,,
0.8000000000000003,,118.279833,,,,
0.8500000000000003,,158.804833,,,,
0.9000000000000004,,277.909833,,,,


==> experiments/expansion_threshold/writes_speed.txt <==
0.5,125.5333025145817,,,,,
0.55,133.1810562289808,,,,,
0.6000000000000001,143.03323917043184,,,,,
0.6500000000000001,153.1023089811558,,,,,
0.7000000000000002,160.47430521833883,,,,,
0.7500000000000002,177.50391518311517,,,,,
0.8000000000000003,198.8909713532171,,,,,
0.8500000000000003,237.31944221947643,,,,,
0.9000000000000004,314.94157154286864,,,,,
0.5,,136.51271042626638,,,,
0.55,,135.52177428540594,,,,
0.6000000000000001,,146.13954166069396,,,,
0.6500000000000001,,152.21531272339536,,,,
0.7000000000000002,,168.16101352526664,,,,
0.7500000000000002,,187.796554520499,,,,
0.8000000000000003,,203.68349839271679,,,,
0.8500000000000003,,238.38799674258232,,,,
0.9000000000000004,,316.62499849835547,,,,


==> experiments/memory/all.txt <==
8.0,185.12156117193274,,,,,
9.0,191.9223142403956,,,,,
10.0,192.11767957440907,,,,,
11.0,192.3360755319325,,,,,
12.0,195.64057931797672,,,,,
13.0,203.27533937779867,,,,,
14.0,201.56253584540113,,,,,
15.0,205.42124610336646,,,,,
16.0,195.20388565157225,,,,,
8.0,,297.45295242613093,,,,
9.0,,237.24812118648958,,,,
10.0,,211.4377885469541,,,,
11.0,,206.45647765448007,,,,
12.0,,199.43163923092072,,,,
13.0,,202.12520597821944,,,,
14.0,,206.19697578292258,,,,
15.0,,200.04064145713573,,,,
16.0,,200.39455922853458,,,,

8.0,345.864958,,,,,
9.0,378.508416,,,,,
10.0,279.397416,,,,,
11.0,266.695542,,,,,
12.0,289.474,,,,,
13.0,178.332875,,,,,
14.0,175.5435,,,,,
15.0,181.294167,,,,,
16.0,175.289333,,,,,
8.0,,99.182792,,,,
9.0,,100.446791,,,,
10.0,,104.036917,,,,
11.0,,107.005959,,,,
12.0,,107.048416,,,,
13.0,,115.271166,,,,
14.0,,114.228,,,,
15.0,,115.610334,,,,
16.0,,116.147375,,,,

8.0,0.400349,,,,,
9.0,0.223204,,,,,
10.0,0.118158,,,,,
11.0,0.060726,,,,,
12.0,0.030719,,,,,
13.0,0.015479,,,,,
14.0,0.00775,,,,,
15.0,0.003937,,,,,
16.0,0.002,,,,,
8.0,,0.337531,,,,
9.0,,0.205476,,,,
10.0,,0.113793,,,,
11.0,,0.059768,,,,
12.0,,0.030523,,,,
13.0,,0.015421,,,,
14.0,,0.007743,,,,
15.0,,0.003934,,,,
16.0,,0.001998,,,,

8.0,10.052501860647691,,,,,
9.0,11.28738866804186,,,,,
10.0,12.51259041939801,,,,,
11.0,13.762585109970157,,,,,
12.0,15.004845428189801,,,,,
13.0,16.25124133512402,,,,,
14.0,17.50063283205652,,,,,
15.0,18.750328806993554,,,,,
16.0,20.00017733943248,,,,,
8.0,,17.567507518024545,,,,
9.0,,14.555634854801397,,,,
10.0,,13.996906848720636,,,,
11.0,,14.485232874156404,,,,
12.0,,15.374379168464733,,,,
13.0,,16.425950046088744,,,,
14.0,,17.58571126843328,,,,
15.0,,18.79124200091187,,,,
16.0,,20.019543154020738,,,,



==> experiments/memory/false_positive_rate.txt <==
8.0,0.400349,,,,,
9.0,0.223204,,,,,
10.0,0.118158,,,,,
11.0,0.060726,,,,,
12.0,0.030719,,,,,
13.0,0.015479,,,,,
14.0,0.00775,,,,,
15.0,0.003937,,,,,
16.0,0.002,,,,,
8.0,,0.337531,,,,
9.0,,0.205476,,,,
10.0,,0.113793,,,,
11.0,,0.059768,,,,
12.0,,0.030523,,,,
13.0,,0.015421,,,,
14.0,,0.007743,,,,
15.0,,0.003934,,,,
16.0,,0.001998,,,,


==> experiments/memory/memory.txt <==
8.0,10.052501860647691,,,,,
9.0,11.28738866804186,,,,,
10.0,12.51259041939801,,,,,
11.0,13.762585109970157,,,,,
12.0,15.004845428189801,,,,,
13.0,16.25124133512402,,,,,
14.0,17.50063283205652,,,,,
15.0,18.750328806993554,,,,,
16.0,20.00017733943248,,,,,
8.0,,17.567507518024545,,,,
9.0,,14.555634854801397,,,,
10.0,,13.996906848720636,,,,
11.0,,14.485232874156404,,,,
12.0,,15.374379168464733,,,,
13.0,,16.425950046088744,,,,
14.0,,17.58571126843328,,,,
15.0,,18.79124200091187,,,,
16.0,,20.019543154020738,,,,


==> experiments/memory/read_speed.txt <==
8.0,345.864958,,,,,
9.0,378.508416,,,,,
10.0,279.397416,,,,,
11.0,266.695542,,,,,
12.0,289.474,,,,,
13.0,178.332875,,,,,
14.0,175.5435,,,,,
15.0,181.294167,,,,,
16.0,175.289333,,,,,
8.0,,99.182792,,,,
9.0,,100.446791,,,,
10.0,,104.036917,,,,
11.0,,107.005959,,,,
12.0,,107.048416,,,,
13.0,,115.271166,,,,
14.0,,114.228,,,,
15.0,,115.610334,,,,
16.0,,116.147375,,,,


==> experiments/memory/writes_speed.txt <==
8.0,185.12156117193274,,,,,
9.0,191.9223142403956,,,,,
10.0,192.11767957440907,,,,,
11.0,192.3360755319325,,,,,
12.0,195.64057931797672,,,,,
13.0,203.27533937779867,,,,,
14.0,201.56253584540113,,,,,
15.0,205.42124610336646,,,,,
16.0,195.20388565157225,,,,,
8.0,,297.45295242613093,,,,
9.0,,237.24812118648958,,,,
10.0,,211.4377885469541,,,,
11.0,,206.45647765448007,,,,
12.0,,199.43163923092072,,,,
13.0,,202.12520597821944,,,,
14.0,,206.19697578292258,,,,
15.0,,200.04064145713573,,,,
16.0,,200.39455922853458,,,,


==> experiments/memory_monitoring_skew/memory_monitoring/memory_monitoring.txt <==
105.0,0.62713623046875,,,,,
206.0,0.6366500854492188,,,,,
308.0,0.672454833984375,,,,,
409.0,0.8137283325195312,,,,,
510.0,1.002593994140625,,,,,
612.0,1.9821319580078125,,,,,
713.0,1.3817672729492188,,,,,
818.0,2.63092041015625,,,,,
923.0,2.6368255615234375,,,,,
1024.0,14.297554016113281,,,,,
1130.0,4.637550354003906,,,,,
1235.0,4.6405029296875,,,,,
1336.0,15.675384521484375,,,,,
1441.0,8.641593933105469,,,,,
1543.0,8.647499084472656,,,,,
1648.0,8.647499084472656,,,,,
1753.0,8.647499084472656,,,,,
1854.0,22.93909454345703,,,,,
1955.0,14.655067443847656,,,,,
2060.0,14.660972595214844,,,,,
2161.0,14.660972595214844,,,,,
2266.0,14.660972595214844,,,,,
2367.0,14.660972595214844,,,,,
2468.0,14.660972595214844,,,,,
2568.0,41.85191345214844,,,,,
2669.0,51.209739685058594,,,,,
2774.0,41.22083282470703,,,,,
2879.0,26.68456268310547,,,,,
2979.0,26.687515258789062,,,,,
3084.0,26.687515258789062,,,,,
3188.0,26.687515258789062,,,,,
3293.0,26.687515258789062,,,,,
3394.0,26.687515258789062,,,,,
3499.0,26.687515258789062,,,,,
3605.0,26.687515258789062,,,,,
3710.0,26.687515258789062,,,,,
3811.0,26.687515258789062,,,,,
3916.0,26.687515258789062,,,,,
4021.0,26.687515258789062,,,,,
4122.0,100.68948364257812,,,,,
4223.0,102.7911148071289,,,,,
4323.0,142.7911148071289,,,,,
4427.0,183.7930679321289,,,,,
4529.0,224.7911148071289,,,,,
4634.0,50.73457336425781,,,,,
4739.0,50.740478515625,,,,,
4844.0,50.740478515625,,,,,
4949.0,50.740478515625,,,,,
5052.0,50.740478515625,,,,,
5157.0,50.740478515625,,,,,
5257.0,50.740478515625,,,,,
5362.0,50.740478515625,,,,,
5463.0,50.740478515625,,,,,
5568.0,50.740478515625,,,,,
5673.0,50.740478515625,,,,,
5774.0,50.740478515625,,,,,
5879.0,50.740478515625,,,,,
5984.0,50.740478515625,,,,,
6089.0,50.740478515625,,,,,
6194.0,50.740478515625,,,,,
6294.0,50.740478515625,,,,,
6400.0,50.740478515625,,,,,
6502.0,50.740478515625,,,,,
6605.0,50.740478515625,,,,,
6707.0,50.740478515625,,,,,
6807.0,50.740478515625,,,,,
6912.0,50.740478515625,,,,,
7017.0,159.74666595458984,,,,,
7119.0,200.74471282958984,,,,,
7222.0,241.74666595458984,,,,,
7327.0,172.95184326171875,,,,,
7432.0,215.95379638671875,,,,,
7533.0,148.94789123535156,,,,,
7638.0,191.94789123535156,,,,,
7743.0,234.94593811035156,,,,,
7844.0,176.9519805908203,,,,,
7945.0,217.9539337158203,,,,,
8050.0,159.9499969482422,,,,,
8155.0,98.84288787841797,,,,,
8260.0,98.84584045410156,,,,,
8363.0,98.84584045410156,,,,,
8468.0,98.84584045410156,,,,,
8569.0,98.84584045410156,,,,,
8674.0,98.84584045410156,,,,,
8779.0,98.84584045410156,,,,,
8885.0,98.84584045410156,,,,,
8988.0,98.84584045410156,,,,,
9089.0,98.84584045410156,,,,,
9194.0,98.84584045410156,,,,,
9300.0,98.84584045410156,,,,,
9402.0,98.84584045410156,,,,,
9507.0,98.84584045410156,,,,,
9612.0,98.84584045410156,,,,,
9717.0,98.84584045410156,,,,,
9822.0,98.84584045410156,,,,,
9924.0,98.84584045410156,,,,,
10029.0,98.84584045410156,,,,,
10130.0,98.84584045410156,,,,,
10231.0,98.84584045410156,,,,,
10336.0,98.84584045410156,,,,,
10441.0,98.84584045410156,,,,,
10546.0,98.84584045410156,,,,,
10651.0,98.84584045410156,,,,,
10756.0,98.84584045410156,,,,,
10861.0,98.84584045410156,,,,,
10963.0,98.84584045410156,,,,,
11068.0,98.84584045410156,,,,,
11171.0,98.84584045410156,,,,,
11276.0,98.84584045410156,,,,,
11376.0,98.84584045410156,,,,,
11481.0,98.84712219238281,,,,,
11582.0,98.84712219238281,,,,,
11683.0,98.84712219238281,,,,,
11783.0,98.84712219238281,,,,,
11888.0,98.84712219238281,,,,,
11993.0,98.84712219238281,,,,,
12095.0,98.84712219238281,,,,,
12196.0,98.84712219238281,,,,,
12298.0,98.84712219238281,,,,,
12398.0,98.84712219238281,,,,,
12503.0,98.84712219238281,,,,,
12608.0,98.8500747680664,,,,,
12713.0,98.85302734375,,,,,
12818.0,98.85302734375,,,,,
12923.0,98.85302734375,,,,,
13028.0,293.85435485839844,,,,,
13130.0,331.85630798339844,,,,,
13235.0,373.85630798339844,,,,,
13340.0,416.85435485839844,,,,,
13441.0,456.85435485839844,,,,,
13546.0,499.85630798339844,,,,,
13651.0,542.8543548583984,,,,,
13756.0,330.2959289550781,,,,,
13857.0,372.2959289550781,,,,,
13962.0,415.2939758300781,,,,,
14067.0,459.2939758300781,,,,,
14172.0,301.2939758300781,,,,,
14277.0,345.2939758300781,,,,,
14382.0,388.2959289550781,,,,,
14486.0,431.2939758300781,,,,,
14591.0,474.2959289550781,,,,,
14696.0,318.29986572265625,,,,,
14801.0,361.29791259765625,,,,,
14906.0,404.29986572265625,,,,,
15011.0,446.29986572265625,,,,,
15113.0,195.08147430419922,,,,,
15214.0,195.0873794555664,,,,,
15319.0,195.0873794555664,,,,,
15424.0,195.0873794555664,,,,,
15525.0,195.0873794555664,,,,,
15627.0,195.0873794555664,,,,,
15728.0,195.0873794555664,,,,,
15829.0,195.0873794555664,,,,,
15930.0,195.0873794555664,,,,,
16035.0,195.0873794555664,,,,,
16137.0,195.0873794555664,,,,,
16237.0,195.0873794555664,,,,,
16342.0,195.0873794555664,,,,,
16447.0,195.0873794555664,,,,,
16549.0,195.0873794555664,,,,,
16649.0,195.0873794555664,,,,,
16750.0,195.0873794555664,,,,,
16855.0,195.0873794555664,,,,,
16955.0,195.0873794555664,,,,,
17060.0,195.08832550048828,,,,,
17160.0,195.08832550048828,,,,,
17261.0,195.08832550048828,,,,,
17366.0,195.08832550048828,,,,,
17467.0,195.09127807617188,,,,,
17572.0,195.09127807617188,,,,,
17673.0,195.09127807617188,,,,,
17778.0,195.09127807617188,,,,,
17883.0,195.09127807617188,,,,,
17985.0,195.09127807617188,,,,,
18087.0,195.09127807617188,,,,,
18189.0,195.09127807617188,,,,,
18294.0,195.09127807617188,,,,,
18399.0,195.09127807617188,,,,,
18504.0,195.09127807617188,,,,,
18607.0,195.09127807617188,,,,,
18712.0,195.09127807617188,,,,,
18812.0,195.09127807617188,,,,,
18917.0,195.09127807617188,,,,,
19019.0,195.09127807617188,,,,,
19124.0,195.09127807617188,,,,,
19226.0,195.09127807617188,,,,,
19331.0,195.09127807617188,,,,,
19436.0,195.09127807617188,,,,,
19537.0,195.09127807617188,,,,,
19642.0,195.09423065185547,,,,,
19747.0,195.09423065185547,,,,,
19852.0,195.09423065185547,,,,,
19957.0,195.09423065185547,,,,,
20058.0,195.09423065185547,,,,,
20160.0,195.09423065185547,,,,,
20261.0,195.09423065185547,,,,,
20366.0,195.09423065185547,,,,,
20466.0,195.09423065185547,,,,,
20566.0,195.09423065185547,,,,,
20671.0,195.09423065185547,,,,,
20777.0,195.09423065185547,,,,,
20882.0,195.09423065185547,,,,,
20987.0,195.09423065185547,,,,,
21087.0,195.09423065185547,,,,,
21188.0,195.09423065185547,,,,,
21288.0,195.09423065185547,,,,,
21393.0,195.09423065185547,,,,,
21493.0,195.09423065185547,,,,,
21598.0,195.09423065185547,,,,,
21700.0,195.09423065185547,,,,,
21805.0,195.09423065185547,,,,,
21909.0,195.09718322753906,,,,,
22010.0,195.09718322753906,,,,,
22115.0,195.09718322753906,,,,,
22220.0,195.09718322753906,,,,,
22325.0,195.09718322753906,,,,,
22425.0,195.09718322753906,,,,,
22530.0,195.09718322753906,,,,,
22631.0,195.09718322753906,,,,,
22731.0,195.09718322753906,,,,,
22833.0,195.09718322753906,,,,,
22934.0,195.09718322753906,,,,,
23037.0,195.09718322753906,,,,,
23142.0,195.09718322753906,,,,,
23247.0,195.09718322753906,,,,,
23348.0,195.09718322753906,,,,,
23453.0,195.09718322753906,,,,,
23553.0,195.09718322753906,,,,,
23658.0,195.09718322753906,,,,,
23759.0,195.09718322753906,,,,,
23864.0,195.09718322753906,,,,,
23964.0,195.09718322753906,,,,,
24069.0,195.09718322753906,,,,,
24174.0,195.10013580322266,,,,,
24276.0,195.10013580322266,,,,,
24376.0,195.10013580322266,,,,,
24477.0,197.08147430419922,,,,,
24581.0,197.08147430419922,,,,,
24686.0,197.08147430419922,,,,,
24791.0,197.08147430419922,,,,,
24897.0,197.08147430419922,,,,,
24997.0,581.1001358032227,,,,,
25098.0,617.1001358032227,,,,,
25204.0,659.1001358032227,,,,,
25305.0,699.1001358032227,,,,,
25406.0,740.1020889282227,,,,,
25511.0,783.1001358032227,,,,,
25614.0,825.1001358032227,,,,,
25719.0,867.1001358032227,,,,,
25820.0,616.5454788208008,,,,,
25920.0,658.5454788208008,,,,,
26021.0,699.5435256958008,,,,,
26126.0,743.5435256958008,,,,,
26230.0,786.5454788208008,,,,,
26335.0,829.5435256958008,,,,,
26441.0,619.5440826416016,,,,,
26546.0,662.5460357666016,,,,,
26647.0,703.5440826416016,,,,,
26752.0,747.5440826416016,,,,,
26857.0,790.5460357666016,,,,,
26959.0,582.5616073608398,,,,,
27064.0,625.5596542358398,,,,,
27169.0,668.5616073608398,,,,,
27274.0,711.5596542358398,,,,,
27380.0,754.5616073608398,,,,,
27485.0,798.5616073608398,,,,,
27590.0,841.5596542358398,,,,,
27695.0,590.9337844848633,,,,,
27795.0,623.9318313598633,,,,,
27900.0,666.9337844848633,,,,,
28000.0,708.9337844848633,,,,,
28105.0,751.9318313598633,,,,,
28210.0,794.9337844848633,,,,,
28312.0,836.9337844848633,,,,,
28412.0,583.9352111816406,,,,,
28513.0,625.9352111816406,,,,,
28617.0,668.9371643066406,,,,,
28718.0,710.9371643066406,,,,,
28823.0,753.9352111816406,,,,,
28926.0,795.9352111816406,,,,,
29028.0,838.9371643066406,,,,,
29133.0,587.9332427978516,,,,,
29233.0,387.69425201416016,,,,,
29333.0,387.70015716552734,,,,,
29438.0,387.70015716552734,,,,,
29542.0,387.70015716552734,,,,,
29647.0,387.70015716552734,,,,,
29752.0,387.70015716552734,,,,,
29854.0,387.70015716552734,,,,,
29959.0,387.70015716552734,,,,,
30064.0,387.70015716552734,,,,,
30165.0,387.70015716552734,,,,,
30266.0,387.70015716552734,,,,,
30371.0,387.70015716552734,,,,,
30473.0,387.70015716552734,,,,,
30574.0,387.70015716552734,,,,,
30679.0,387.70015716552734,,,,,
30783.0,387.70015716552734,,,,,
30885.0,387.70015716552734,,,,,
30990.0,387.70015716552734,,,,,
31094.0,387.70015716552734,,,,,
31199.0,387.70015716552734,,,,,
31299.0,387.70015716552734,,,,,
31404.0,387.70015716552734,,,,,
31506.0,387.70015716552734,,,,,
31611.0,387.70015716552734,,,,,
31713.0,387.70015716552734,,,,,
31818.0,387.70015716552734,,,,,
31918.0,387.70015716552734,,,,,
32020.0,387.70015716552734,,,,,
32125.0,387.70015716552734,,,,,
32230.0,387.70015716552734,,,,,
32335.0,387.70015716552734,,,,,
32436.0,387.70015716552734,,,,,
32541.0,387.70015716552734,,,,,
32646.0,387.70015716552734,,,,,
32751.0,387.70015716552734,,,,,
32852.0,387.70015716552734,,,,,
32953.0,387.70015716552734,,,,,
33054.0,387.70015716552734,,,,,
33158.0,387.70015716552734,,,,,
33263.0,387.70015716552734,,,,,
33368.0,387.70015716552734,,,,,
33473.0,387.70015716552734,,,,,
33576.0,387.70015716552734,,,,,
33679.0,387.70015716552734,,,,,
33784.0,387.70606231689453,,,,,
33889.0,387.70606231689453,,,,,
33991.0,387.70606231689453,,,,,
34094.0,387.70606231689453,,,,,
34199.0,387.70606231689453,,,,,
34304.0,387.70606231689453,,,,,
34409.0,387.70606231689453,,,,,
34514.0,387.70606231689453,,,,,
34619.0,387.70606231689453,,,,,
34724.0,387.70606231689453,,,,,
34825.0,387.70606231689453,,,,,
34926.0,387.70606231689453,,,,,
35026.0,387.70606231689453,,,,,
35131.0,387.70606231689453,,,,,
35236.0,387.70606231689453,,,,,
35338.0,387.70606231689453,,,,,
35443.0,387.70606231689453,,,,,
35548.0,387.70606231689453,,,,,
35649.0,387.70606231689453,,,,,
35754.0,387.70606231689453,,,,,
35859.0,387.70606231689453,,,,,
35964.0,387.70606231689453,,,,,
36069.0,387.70606231689453,,,,,
36169.0,387.70606231689453,,,,,
36270.0,387.70606231689453,,,,,
36375.0,387.70606231689453,,,,,
36480.0,387.70606231689453,,,,,
36584.0,387.70606231689453,,,,,
36689.0,387.70606231689453,,,,,
36791.0,387.70606231689453,,,,,
36891.0,387.70606231689453,,,,,
36992.0,387.70606231689453,,,,,
37097.0,387.70606231689453,,,,,
37199.0,387.70606231689453,,,,,
37304.0,387.70606231689453,,,,,
37406.0,387.70606231689453,,,,,
37511.0,387.70606231689453,,,,,
37616.0,387.70606231689453,,,,,
37721.0,387.70606231689453,,,,,
37822.0,387.70606231689453,,,,,
37927.0,387.70606231689453,,,,,
38029.0,387.71321868896484,,,,,
38134.0,387.71321868896484,,,,,
38234.0,387.71617126464844,,,,,
38339.0,387.71617126464844,,,,,
38444.0,387.71617126464844,,,,,
38549.0,387.71617126464844,,,,,
38650.0,387.71617126464844,,,,,
38755.0,387.71617126464844,,,,,
38859.0,387.71617126464844,,,,,
38964.0,387.71617126464844,,,,,
39069.0,387.71617126464844,,,,,
39174.0,387.71617126464844,,,,,
39279.0,387.71617126464844,,,,,
39384.0,387.71617126464844,,,,,
39490.0,387.71617126464844,,,,,
39594.0,387.71617126464844,,,,,
39699.0,387.71617126464844,,,,,
39804.0,387.71617126464844,,,,,
39904.0,387.71617126464844,,,,,
40009.0,387.71617126464844,,,,,
40114.0,387.71617126464844,,,,,
40219.0,387.71617126464844,,,,,
40322.0,387.71617126464844,,,,,
40424.0,387.71617126464844,,,,,
40529.0,387.71617126464844,,,,,
40634.0,387.71617126464844,,,,,
40734.0,387.71617126464844,,,,,
40835.0,387.71617126464844,,,,,
40940.0,387.71617126464844,,,,,
41044.0,387.71617126464844,,,,,
41149.0,387.71617126464844,,,,,
41251.0,387.71617126464844,,,,,
41351.0,387.71617126464844,,,,,
41452.0,387.71617126464844,,,,,
41557.0,387.71617126464844,,,,,
41662.0,387.71617126464844,,,,,
41767.0,387.71617126464844,,,,,
41872.0,387.71617126464844,,,,,
41977.0,387.71617126464844,,,,,
42079.0,387.71617126464844,,,,,
42182.0,387.71617126464844,,,,,
42287.0,387.71617126464844,,,,,
42392.0,387.71617126464844,,,,,
42495.0,387.71912384033203,,,,,
42596.0,387.71912384033203,,,,,
42696.0,387.7220764160156,,,,,
42797.0,387.7220764160156,,,,,
42899.0,387.7220764160156,,,,,
43004.0,387.7220764160156,,,,,
43109.0,387.7220764160156,,,,,
43214.0,387.7220764160156,,,,,
43318.0,387.7220764160156,,,,,
43423.0,387.7220764160156,,,,,
43525.0,387.7220764160156,,,,,
43628.0,387.7220764160156,,,,,
43733.0,387.7220764160156,,,,,
43838.0,387.7220764160156,,,,,
43939.0,387.7220764160156,,,,,
44039.0,387.7220764160156,,,,,
44140.0,387.7220764160156,,,,,
44245.0,387.7220764160156,,,,,
44347.0,387.7220764160156,,,,,
44447.0,387.7220764160156,,,,,
44548.0,387.7220764160156,,,,,
44648.0,387.7220764160156,,,,,
44749.0,387.7220764160156,,,,,
44850.0,387.7220764160156,,,,,
44955.0,387.7220764160156,,,,,
45060.0,387.7220764160156,,,,,
45160.0,387.7220764160156,,,,,
45262.0,387.7220764160156,,,,,
45362.0,387.7220764160156,,,,,
45467.0,387.7220764160156,,,,,
45568.0,387.7220764160156,,,,,
45673.0,387.7220764160156,,,,,
45778.0,387.7220764160156,,,,,
45878.0,387.7220764160156,,,,,
45979.0,387.7220764160156,,,,,
46084.0,387.7220764160156,,,,,
46184.0,387.7220764160156,,,,,
46285.0,387.7220764160156,,,,,
46385.0,387.7220764160156,,,,,
46490.0,387.7220764160156,,,,,
46595.0,387.7220764160156,,,,,
46700.0,387.7220764160156,,,,,
46805.0,387.7220764160156,,,,,
46906.0,387.7250289916992,,,,,
47006.0,387.7250289916992,,,,,
47111.0,387.7279815673828,,,,,
47215.0,387.7279815673828,,,,,
47320.0,387.7279815673828,,,,,
47425.0,387.7279815673828,,,,,
47530.0,387.7279815673828,,,,,
47633.0,387.7279815673828,,,,,
47735.0,387.7279815673828,,,,,
47840.0,387.7279815673828,,,,,
47942.0,387.7279815673828,,,,,
48043.0,387.7279815673828,,,,,
48148.0,387.7279815673828,,,,,
48252.0,387.7279815673828,,,,,
48357.0,387.7279815673828,,,,,
48460.0,1159.7260360717773,,,,,
48565.0,1200.7279891967773,,,,,
48670.0,1242.7279891967773,,,,,
48775.0,1283.7260360717773,,,,,
48876.0,1324.7279891967773,,,,,
48979.0,1366.7279891967773,,,,,
49082.0,1407.7260360717773,,,,,
49182.0,1447.7260360717773,,,,,
49284.0,1488.7279891967773,,,,,
49385.0,1529.7260360717773,,,,,
49490.0,1572.7279891967773,,,,,
49595.0,1614.7279891967773,,,,,
49697.0,1174.6011199951172,,,,,
49800.0,1216.6011199951172,,,,,
49904.0,1258.6011199951172,,,,,
50009.0,1301.6030731201172,,,,,
50111.0,1342.6011199951172,,,,,
50216.0,1385.6030731201172,,,,,
50321.0,1427.6030731201172,,,,,
50426.0,1470.6011199951172,,,,,
50531.0,1513.6030731201172,,,,,
50636.0,1555.6030731201172,,,,,
50738.0,1188.6030883789062,,,,,
50843.0,1231.6050415039062,,,,,
50948.0,1273.6050415039062,,,,,
51053.0,1315.6050415039062,,,,,
51154.0,1358.6030883789062,,,,,
51259.0,1400.6030883789062,,,,,
51364.0,1443.6050415039062,,,,,
51469.0,1486.6030883789062,,,,,
51574.0,1529.6050415039062,,,,,
51676.0,1160.7299575805664,,,,,
51777.0,1201.7280044555664,,,,,
51882.0,1244.7299575805664,,,,,
51987.0,1287.7280044555664,,,,,
52092.0,1322.7299575805664,,,,,
52197.0,1365.7280044555664,,,,,
52302.0,1408.7299575805664,,,,,
52407.0,1451.7280044555664,,,,,
52510.0,1493.7280044555664,,,,,
52611.0,1534.7299575805664,,,,,
52716.0,1169.7240676879883,,,,,
52818.0,1210.7260208129883,,,,,
52923.0,1254.7260208129883,,,,,
53028.0,1297.7240676879883,,,,,
53129.0,1339.7240676879883,,,,,
53234.0,1382.7260208129883,,,,,
53339.0,1425.7240676879883,,,,,
53444.0,1468.7260208129883,,,,,
53547.0,1510.7260208129883,,,,,
53652.0,1554.7260208129883,,,,,
53757.0,1188.7299575805664,,,,,
53859.0,1230.7299575805664,,,,,
53960.0,1271.7280044555664,,,,,
54061.0,1312.7299575805664,,,,,
54166.0,1355.7280044555664,,,,,
54271.0,1398.7299575805664,,,,,
54373.0,1440.7299575805664,,,,,
54477.0,1482.7299575805664,,,,,
54582.0,1525.7280044555664,,,,,
54687.0,1568.7299575805664,,,,,
54789.0,1199.7260360717773,,,,,
54893.0,1242.7279891967773,,,,,
54998.0,1285.7260360717773,,,,,
55103.0,1328.7279891967773,,,,,
55208.0,1370.7279891967773,,,,,
55313.0,1413.7260360717773,,,,,
55416.0,1455.7260360717773,,,,,
55521.0,1498.7279891967773,,,,,
55622.0,1539.7260360717773,,,,,
55727.0,1171.7280044555664,,,,,
55832.0,1214.7299575805664,,,,,
55933.0,1255.7280044555664,,,,,
56038.0,1298.7299575805664,,,,,
56138.0,1339.7280044555664,,,,,
56243.0,1382.7299575805664,,,,,
56348.0,1423.7280044555664,,,,,
56453.0,1465.7280044555664,,,,,
56555.0,1506.7299575805664,,,,,
56655.0,1546.7299575805664,,,,,
56760.0,1173.7299728393555,,,,,
56862.0,1197.7299728393555,,,,,
56967.0,772.9099807739258,,,,,
57072.0,772.915885925293,,,,,
57177.0,772.915885925293,,,,,
57282.0,772.915885925293,,,,,
57387.0,772.915885925293,,,,,
57487.0,772.915885925293,,,,,
57592.0,772.915885925293,,,,,
57695.0,772.915885925293,,,,,
57800.0,772.915885925293,,,,,
57905.0,772.915885925293,,,,,
58005.0,772.915885925293,,,,,
58106.0,772.915885925293,,,,,
58211.0,772.915885925293,,,,,
58313.0,772.915885925293,,,,,
58418.0,772.915885925293,,,,,
58520.0,772.915885925293,,,,,
58621.0,772.915885925293,,,,,
58726.0,772.915885925293,,,,,
58826.0,772.915885925293,,,,,
58927.0,772.915885925293,,,,,
59032.0,772.915885925293,,,,,
59136.0,772.915885925293,,,,,
59241.0,772.915885925293,,,,,
59345.0,772.915885925293,,,,,
59449.0,772.915885925293,,,,,
59554.0,772.915885925293,,,,,
59658.0,772.915885925293,,,,,
59758.0,772.915885925293,,,,,
59863.0,772.915885925293,,,,,
59968.0,772.915885925293,,,,,
60073.0,772.915885925293,,,,,
60178.0,772.915885925293,,,,,
60280.0,772.915885925293,,,,,
60380.0,772.915885925293,,,,,
60485.0,772.915885925293,,,,,
60590.0,772.915885925293,,,,,
60695.0,772.915885925293,,,,,
60797.0,772.915885925293,,,,,
60897.0,772.915885925293,,,,,
61002.0,772.915885925293,,,,,
61103.0,772.915885925293,,,,,
61208.0,772.915885925293,,,,,
61313.0,772.915885925293,,,,,
61414.0,772.915885925293,,,,,
61516.0,772.9217910766602,,,,,
61621.0,772.9217910766602,,,,,
61726.0,772.9217910766602,,,,,
61827.0,772.9217910766602,,,,,
61927.0,772.9217910766602,,,,,
62032.0,772.9217910766602,,,,,
62133.0,772.9217910766602,,,,,
62238.0,772.9217910766602,,,,,
62343.0,772.9217910766602,,,,,
62448.0,772.9217910766602,,,,,
62549.0,772.9217910766602,,,,,
62654.0,772.9217910766602,,,,,
62759.0,772.9217910766602,,,,,
62861.0,772.9217910766602,,,,,
62966.0,772.9217910766602,,,,,
63066.0,772.9217910766602,,,,,
63168.0,772.9217910766602,,,,,
63269.0,772.9217910766602,,,,,
63374.0,772.9217910766602,,,,,
63479.0,772.9217910766602,,,,,
63584.0,772.9217910766602,,,,,
63688.0,772.9217910766602,,,,,
63789.0,772.9217910766602,,,,,
63893.0,772.9217910766602,,,,,
63998.0,772.9217910766602,,,,,
64103.0,772.9217910766602,,,,,
64208.0,772.9217910766602,,,,,
64308.0,772.9217910766602,,,,,
64413.0,772.9217910766602,,,,,
64518.0,772.9217910766602,,,,,
64620.0,772.9217910766602,,,,,
64724.0,772.9217910766602,,,,,
64829.0,772.9217910766602,,,,,
64932.0,772.9217910766602,,,,,
65037.0,772.9217910766602,,,,,
65142.0,772.9217910766602,,,,,
65242.0,772.9217910766602,,,,,
65348.0,772.9217910766602,,,,,
65453.0,772.9217910766602,,,,,
65554.0,772.9217910766602,,,,,
65658.0,772.9217910766602,,,,,
65763.0,772.9217910766602,,,,,
65865.0,772.9217910766602,,,,,
65967.0,772.9276962280273,,,,,
66068.0,772.9276962280273,,,,,
66173.0,772.9276962280273,,,,,
66275.0,772.9276962280273,,,,,
66380.0,772.9276962280273,,,,,
66480.0,772.9276962280273,,,,,
66585.0,772.9276962280273,,,,,
66685.0,772.9276962280273,,,,,
66790.0,772.9276962280273,,,,,
66895.0,772.9276962280273,,,,,
67000.0,772.9276962280273,,,,,
67105.0,772.9276962280273,,,,,
67206.0,772.9276962280273,,,,,
67311.0,772.9276962280273,,,,,
67413.0,772.9276962280273,,,,,
67514.0,772.9276962280273,,,,,
67617.0,772.9276962280273,,,,,
67722.0,772.9276962280273,,,,,
67822.0,772.9276962280273,,,,,
67927.0,772.9276962280273,,,,,
68032.0,772.9276962280273,,,,,
68134.0,772.9276962280273,,,,,
68236.0,772.9276962280273,,,,,
68337.0,772.9276962280273,,,,,
68442.0,772.9276962280273,,,,,
68546.0,772.9276962280273,,,,,
68648.0,772.9276962280273,,,,,
68753.0,772.9276962280273,,,,,
68858.0,772.9276962280273,,,,,
68960.0,772.9276962280273,,,,,
69065.0,772.9276962280273,,,,,
69170.0,772.9276962280273,,,,,
69271.0,772.9276962280273,,,,,
69376.0,772.9276962280273,,,,,
69479.0,772.9276962280273,,,,,
69584.0,772.9276962280273,,,,,
69686.0,772.9276962280273,,,,,
69787.0,772.9276962280273,,,,,
69889.0,772.9276962280273,,,,,
69994.0,772.9276962280273,,,,,
70096.0,772.9276962280273,,,,,
70201.0,772.9276962280273,,,,,
70306.0,772.9276962280273,,,,,
70411.0,772.9336013793945,,,,,
70511.0,772.9336013793945,,,,,
70616.0,772.9336013793945,,,,,
70720.0,772.9336013793945,,,,,
70825.0,772.9336013793945,,,,,
70925.0,772.9336013793945,,,,,
71030.0,772.9336013793945,,,,,
71134.0,772.9336013793945,,,,,
71234.0,772.9336013793945,,,,,
71340.0,772.9336013793945,,,,,
71441.0,772.9336013793945,,,,,
71546.0,772.9336013793945,,,,,
71648.0,772.9336013793945,,,,,
71753.0,772.9336013793945,,,,,
71855.0,772.9336013793945,,,,,
71955.0,772.9336013793945,,,,,
72060.0,772.9336013793945,,,,,
72162.0,772.9336013793945,,,,,
72267.0,772.9336013793945,,,,,
72368.0,772.9336013793945,,,,,
72471.0,772.9336013793945,,,,,
72576.0,772.9336013793945,,,,,
72680.0,772.9336013793945,,,,,
72782.0,772.9336013793945,,,,,
72887.0,772.9336013793945,,,,,
72991.0,772.9336013793945,,,,,
73093.0,772.9336013793945,,,,,
73195.0,772.9336013793945,,,,,
73300.0,772.9336013793945,,,,,
73402.0,772.9336013793945,,,,,
73502.0,772.9336013793945,,,,,
73607.0,772.9336013793945,,,,,
73713.0,772.9336013793945,,,,,
73814.0,772.9336013793945,,,,,
73918.0,772.9336013793945,,,,,
74023.0,772.9336013793945,,,,,
74127.0,772.9336013793945,,,,,
74232.0,772.9336013793945,,,,,
74337.0,772.9336013793945,,,,,
74439.0,772.9336013793945,,,,,
74543.0,772.9336013793945,,,,,
74645.0,772.9336013793945,,,,,
74750.0,772.9336013793945,,,,,
74852.0,772.9395065307617,,,,,
74957.0,772.9395065307617,,,,,
75058.0,772.9395065307617,,,,,
75159.0,772.9395065307617,,,,,
75264.0,772.9395065307617,,,,,
75367.0,772.9395065307617,,,,,
75468.0,772.9395065307617,,,,,
75570.0,772.9395065307617,,,,,
75675.0,772.9395065307617,,,,,
75780.0,772.9395065307617,,,,,
75885.0,772.9395065307617,,,,,
75988.0,772.9395065307617,,,,,
76090.0,772.9395065307617,,,,,
76195.0,772.9395065307617,,,,,
76300.0,772.9395065307617,,,,,
76405.0,772.9395065307617,,,,,
76510.0,772.9395065307617,,,,,
76611.0,772.9395065307617,,,,,
76716.0,772.9395065307617,,,,,
76821.0,772.9395065307617,,,,,
76926.0,772.9395065307617,,,,,
77026.0,772.9395065307617,,,,,
77127.0,772.9395065307617,,,,,
77232.0,772.9395065307617,,,,,
77336.0,772.9395065307617,,,,,
77441.0,772.9395065307617,,,,,
77546.0,772.9395065307617,,,,,
77649.0,772.9395065307617,,,,,
77751.0,772.9395065307617,,,,,
77853.0,772.9395065307617,,,,,
77958.0,772.9395065307617,,,,,
78058.0,772.9395065307617,,,,,
78159.0,772.9395065307617,,,,,
78263.0,772.9395065307617,,,,,
78368.0,772.9395065307617,,,,,
78473.0,772.9395065307617,,,,,
78576.0,772.9395065307617,,,,,
78681.0,772.9395065307617,,,,,
78785.0,772.9395065307617,,,,,
78888.0,772.9395065307617,,,,,
78989.0,772.9395065307617,,,,,
79094.0,772.9395065307617,,,,,
79194.0,772.9395065307617,,,,,
79295.0,772.9454116821289,,,,,
79395.0,772.9454116821289,,,,,
79500.0,772.9454116821289,,,,,
79605.0,772.9454116821289,,,,,
79706.0,772.9454116821289,,,,,
79811.0,772.9454116821289,,,,,
79916.0,772.9454116821289,,,,,
80017.0,772.9454116821289,,,,,
80122.0,772.9454116821289,,,,,
80227.0,772.9454116821289,,,,,
80330.0,772.9454116821289,,,,,
80433.0,772.9454116821289,,,,,
80538.0,772.9454116821289,,,,,
80643.0,772.9454116821289,,,,,
80744.0,772.9454116821289,,,,,
80849.0,772.9454116821289,,,,,
80954.0,772.9454116821289,,,,,
81057.0,772.9454116821289,,,,,
81159.0,772.9454116821289,,,,,
81264.0,772.9454116821289,,,,,
81368.0,772.9454116821289,,,,,
81469.0,772.9454116821289,,,,,
81574.0,772.9454116821289,,,,,
81679.0,772.9454116821289,,,,,
81780.0,772.9454116821289,,,,,
81885.0,772.9454116821289,,,,,
81990.0,772.9454116821289,,,,,
82092.0,772.9454116821289,,,,,
82197.0,772.9454116821289,,,,,
82298.0,772.9454116821289,,,,,
82403.0,772.9454116821289,,,,,
82504.0,772.9454116821289,,,,,
82608.0,772.9454116821289,,,,,
82713.0,772.9454116821289,,,,,
82818.0,772.9454116821289,,,,,
82921.0,772.9454116821289,,,,,
83026.0,772.9454116821289,,,,,
83126.0,772.9454116821289,,,,,
83227.0,772.9454116821289,,,,,
83331.0,772.9454116821289,,,,,
83436.0,772.9454116821289,,,,,
83541.0,772.9454116821289,,,,,
83641.0,772.9454116821289,,,,,
83742.0,772.9513168334961,,,,,
83847.0,772.9513168334961,,,,,
83949.0,772.9513168334961,,,,,
84049.0,772.9513168334961,,,,,
84150.0,772.9513168334961,,,,,
84255.0,772.9513168334961,,,,,
84355.0,772.9513168334961,,,,,
84460.0,772.9513168334961,,,,,
84562.0,772.9513168334961,,,,,
84662.0,772.9513168334961,,,,,
84767.0,772.9513168334961,,,,,
84868.0,772.9513168334961,,,,,
84973.0,772.9513168334961,,,,,
85078.0,772.9513168334961,,,,,
85179.0,772.9513168334961,,,,,
85284.0,772.9607620239258,,,,,
85385.0,772.9607620239258,,,,,
85490.0,772.9607620239258,,,,,
85595.0,772.9607620239258,,,,,
85698.0,772.9607620239258,,,,,
85803.0,772.9607620239258,,,,,
85905.0,772.9607620239258,,,,,
86006.0,772.9607620239258,,,,,
86110.0,772.9607620239258,,,,,
86215.0,772.9607620239258,,,,,
86320.0,772.9607620239258,,,,,
86425.0,772.9607620239258,,,,,
86530.0,772.9607620239258,,,,,
86630.0,772.9607620239258,,,,,
86735.0,772.9607620239258,,,,,
86840.0,772.9607620239258,,,,,
86942.0,772.9607620239258,,,,,
87044.0,772.9607620239258,,,,,
87149.0,772.9607620239258,,,,,
87254.0,772.9607620239258,,,,,
87359.0,772.9607620239258,,,,,
87460.0,772.9607620239258,,,,,
87565.0,772.9607620239258,,,,,
87670.0,772.9607620239258,,,,,
87771.0,772.9607620239258,,,,,
87876.0,772.9607620239258,,,,,
87978.0,772.9607620239258,,,,,
88082.0,772.9607620239258,,,,,
88183.0,772.966667175293,,,,,
88287.0,772.966667175293,,,,,
88392.0,772.966667175293,,,,,
88497.0,772.966667175293,,,,,
88602.0,772.966667175293,,,,,
88707.0,772.966667175293,,,,,
88809.0,772.966667175293,,,,,
88912.0,772.966667175293,,,,,
89017.0,772.966667175293,,,,,
89120.0,772.966667175293,,,,,
89225.0,772.966667175293,,,,,
89330.0,772.966667175293,,,,,
89434.0,772.966667175293,,,,,
89539.0,772.966667175293,,,,,
89644.0,772.966667175293,,,,,
89746.0,772.966667175293,,,,,
89847.0,772.966667175293,,,,,
89947.0,772.966667175293,,,,,
90048.0,772.966667175293,,,,,
90148.0,772.966667175293,,,,,
90253.0,772.966667175293,,,,,
90354.0,772.966667175293,,,,,
90459.0,772.966667175293,,,,,
90564.0,772.9878768920898,,,,,
90665.0,772.9878768920898,,,,,
90770.0,772.9878768920898,,,,,
90870.0,772.9878768920898,,,,,
90971.0,772.9878768920898,,,,,
91072.0,772.9878768920898,,,,,
91177.0,772.9878768920898,,,,,
91278.0,772.9878768920898,,,,,
91381.0,772.9878768920898,,,,,
91486.0,772.9878768920898,,,,,
91591.0,772.9878768920898,,,,,
91692.0,772.9878768920898,,,,,
91793.0,772.9878768920898,,,,,
91898.0,772.9878768920898,,,,,
92000.0,772.9878768920898,,,,,
92101.0,772.9878768920898,,,,,
92201.0,772.9878768920898,,,,,
92306.0,772.9878768920898,,,,,
92406.0,772.9878768920898,,,,,
92511.0,772.9878768920898,,,,,
92616.0,772.993782043457,,,,,
92718.0,772.993782043457,,,,,
92823.0,772.993782043457,,,,,
92928.0,772.993782043457,,,,,
93028.0,772.993782043457,,,,,
93133.0,772.993782043457,,,,,
93235.0,772.993782043457,,,,,
93340.0,772.993782043457,,,,,
93440.0,772.993782043457,,,,,
93544.0,772.993782043457,,,,,
93649.0,772.993782043457,,,,,
93750.0,772.993782043457,,,,,
93850.0,772.993782043457,,,,,
93955.0,772.993782043457,,,,,
94057.0,772.993782043457,,,,,
94158.0,772.993782043457,,,,,
94258.0,772.993782043457,,,,,
94358.0,772.993782043457,,,,,
94460.0,772.993782043457,,,,,
94565.0,772.993782043457,,,,,
94670.0,772.993782043457,,,,,
94775.0,772.993782043457,,,,,
94877.0,772.993782043457,,,,,
94982.0,772.993782043457,,,,,
95087.0,772.993782043457,,,,,
95192.0,772.993782043457,,,,,
105.0,,1.420318603515625,,,,
210.0,,1.3618011474609375,,,,
314.0,,1.36572265625,,,,
414.0,,1.4613494873046875,,,,
519.0,,1.6492919921875,,,,
621.0,,2.026092529296875,,,,
722.0,,3.279449462890625,,,,
824.0,,3.2847213745117188,,,,
926.0,,10.916404724121094,,,,
1028.0,,5.2857208251953125,,,,
1133.0,,5.2976837158203125,,,,
1238.0,,20.036117553710938,,,,
1343.0,,9.297904968261719,,,,
1448.0,,9.310127258300781,,,,
1553.0,,9.310127258300781,,,,
1658.0,,9.310127258300781,,,,
1763.0,,35.256744384765625,,,,
1868.0,,15.321891784667969,,,,
1973.0,,15.330558776855469,,,,
2077.0,,15.330558776855469,,,,
2181.0,,15.330558776855469,,,,
2286.0,,15.330558776855469,,,,
2387.0,,15.330558776855469,,,,
2492.0,,47.327796936035156,,,,
2597.0,,87.32779693603516,,,,
2702.0,,127.32779693603516,,,,
2807.0,,27.369544982910156,,,,
2912.0,,27.383155822753906,,,,
3015.0,,27.383155822753906,,,,
3117.0,,27.383155822753906,,,,
3217.0,,27.383155822753906,,,,
3322.0,,27.383155822753906,,,,
3427.0,,27.383155822753906,,,,
3532.0,,27.383155822753906,,,,
3633.0,,27.383155822753906,,,,
3734.0,,27.383155822753906,,,,
3834.0,,27.383155822753906,,,,
3937.0,,27.383155822753906,,,,
4042.0,,83.3774185180664,,,,
4146.0,,122.3793716430664,,,,
4251.0,,107.4776840209961,,,,
4351.0,,99.47957611083984,,,,
4456.0,,92.52379608154297,,,,
4561.0,,83.47953796386719,,,,
4664.0,,51.46470642089844,,,,
4769.0,,51.46791076660156,,,,
4874.0,,51.46791076660156,,,,
4979.0,,51.46791076660156,,,,
5083.0,,51.46791076660156,,,,
5188.0,,51.46791076660156,,,,
5289.0,,51.46791076660156,,,,
5394.0,,51.46791076660156,,,,
5496.0,,51.46791076660156,,,,
5599.0,,51.46791076660156,,,,
5704.0,,51.46791076660156,,,,
5809.0,,51.46791076660156,,,,
5914.0,,51.46791076660156,,,,
6019.0,,51.46791076660156,,,,
6119.0,,51.46791076660156,,,,
6219.0,,51.46791076660156,,,,
6324.0,,51.46791076660156,,,,
6430.0,,51.46791076660156,,,,
6534.0,,51.46791076660156,,,,
6635.0,,51.46791076660156,,,,
6740.0,,51.46791076660156,,,,
6844.0,,51.46791076660156,,,,
6949.0,,51.46791076660156,,,,
7054.0,,154.4748306274414,,,,
7156.0,,194.4748306274414,,,,
7261.0,,162.88318634033203,,,,
7363.0,,203.88123321533203,,,,
7467.0,,182.8792495727539,,,,
7572.0,,160.88121795654297,,,,
7672.0,,202.88121795654297,,,,
7777.0,,180.8833236694336,,,,
7877.0,,157.8813705444336,,,,
7978.0,,198.8833236694336,,,,
8080.0,,176.8833236694336,,,,
8181.0,,99.68602752685547,,,,
8286.0,,99.68898010253906,,,,
8391.0,,99.68898010253906,,,,
8496.0,,99.68898010253906,,,,
8598.0,,99.68898010253906,,,,
8699.0,,99.68898010253906,,,,
8799.0,,99.68898010253906,,,,
8904.0,,99.68898010253906,,,,
9008.0,,99.68898010253906,,,,
9113.0,,99.68898010253906,,,,
9218.0,,99.68898010253906,,,,
9323.0,,99.68898010253906,,,,
9428.0,,99.68898010253906,,,,
9529.0,,99.68898010253906,,,,
9634.0,,99.68898010253906,,,,
9739.0,,99.68898010253906,,,,
9844.0,,99.68898010253906,,,,
9949.0,,99.68898010253906,,,,
10054.0,,99.68898010253906,,,,
10155.0,,99.68898010253906,,,,
10256.0,,99.68898010253906,,,,
10361.0,,99.68898010253906,,,,
10466.0,,99.68898010253906,,,,
10571.0,,99.68898010253906,,,,
10671.0,,99.68898010253906,,,,
10776.0,,99.68898010253906,,,,
10880.0,,99.68898010253906,,,,
10980.0,,99.68898010253906,,,,
11084.0,,99.68898010253906,,,,
11189.0,,99.68898010253906,,,,
11292.0,,99.68898010253906,,,,
11395.0,,99.68898010253906,,,,
11500.0,,99.69026184082031,,,,
11605.0,,99.69026184082031,,,,
11706.0,,99.69026184082031,,,,
11811.0,,99.69026184082031,,,,
11911.0,,99.69026184082031,,,,
12016.0,,99.69026184082031,,,,
12121.0,,99.69026184082031,,,,
12223.0,,99.69026184082031,,,,
12328.0,,99.69026184082031,,,,
12429.0,,99.69026184082031,,,,
12534.0,,99.69026184082031,,,,
12635.0,,99.69026184082031,,,,
12740.0,,99.6932144165039,,,,
12845.0,,99.6932144165039,,,,
12946.0,,99.6932144165039,,,,
13051.0,,297.69454193115234,,,,
13156.0,,340.69649505615234,,,,
13261.0,,382.69649505615234,,,,
13366.0,,314.0988998413086,,,,
13471.0,,357.1008529663086,,,,
13575.0,,305.10872650146484,,,,
13680.0,,348.10677337646484,,,,
13781.0,,295.1047897338867,,,,
13885.0,,337.1047897338867,,,,
13990.0,,380.1028366088867,,,,
14092.0,,326.1087417602539,,,,
14193.0,,368.1087417602539,,,,
14293.0,,315.4505081176758,,,,
14398.0,,358.4485549926758,,,,
14500.0,,306.4524917602539,,,,
14601.0,,347.4544448852539,,,,
14702.0,,388.4524917602539,,,,
14804.0,,335.44918060302734,,,,
14908.0,,370.44722747802734,,,,
15013.0,,318.45116424560547,,,,
15116.0,,360.45116424560547,,,,
15217.0,,196.23670959472656,,,,
15321.0,,196.23966217041016,,,,
15426.0,,196.23966217041016,,,,
15531.0,,196.23966217041016,,,,
15636.0,,196.23966217041016,,,,
15741.0,,196.23966217041016,,,,
15841.0,,196.23966217041016,,,,
15942.0,,196.23966217041016,,,,
16046.0,,196.23966217041016,,,,
16151.0,,196.23966217041016,,,,
16252.0,,196.23966217041016,,,,
16357.0,,196.23966217041016,,,,
16462.0,,196.23966217041016,,,,
16567.0,,196.23966217041016,,,,
16672.0,,196.23966217041016,,,,
16772.0,,196.23966217041016,,,,
16877.0,,196.23966217041016,,,,
16982.0,,196.23966217041016,,,,
17087.0,,196.24060821533203,,,,
17192.0,,196.24060821533203,,,,
17297.0,,196.24060821533203,,,,
17399.0,,196.24060821533203,,,,
17504.0,,196.24060821533203,,,,
17609.0,,196.24356079101562,,,,
17714.0,,196.24356079101562,,,,
17817.0,,196.24356079101562,,,,
17922.0,,196.24356079101562,,,,
18025.0,,196.24356079101562,,,,
18130.0,,196.24356079101562,,,,
18235.0,,196.24356079101562,,,,
18340.0,,196.24356079101562,,,,
18443.0,,196.24356079101562,,,,
18548.0,,196.24356079101562,,,,
18652.0,,196.24356079101562,,,,
18757.0,,196.24356079101562,,,,
18858.0,,196.24356079101562,,,,
18964.0,,196.24356079101562,,,,
19068.0,,196.24356079101562,,,,
19170.0,,196.24356079101562,,,,
19272.0,,196.24356079101562,,,,
19377.0,,196.24356079101562,,,,
19479.0,,196.24356079101562,,,,
19584.0,,196.24356079101562,,,,
19689.0,,196.24356079101562,,,,
19791.0,,196.24356079101562,,,,
19895.0,,196.24356079101562,,,,
19996.0,,196.24356079101562,,,,
20101.0,,196.24356079101562,,,,
20206.0,,196.24356079101562,,,,
20311.0,,196.24356079101562,,,,
20415.0,,196.24356079101562,,,,
20516.0,,196.24356079101562,,,,
20621.0,,196.24356079101562,,,,
20725.0,,196.24356079101562,,,,
20830.0,,196.24356079101562,,,,
20934.0,,196.24356079101562,,,,
21039.0,,196.24356079101562,,,,
21141.0,,196.24356079101562,,,,
21246.0,,196.24356079101562,,,,
21348.0,,196.24356079101562,,,,
21450.0,,196.24356079101562,,,,
21553.0,,196.24356079101562,,,,
21658.0,,196.24356079101562,,,,
21759.0,,196.24356079101562,,,,
21864.0,,196.24356079101562,,,,
21970.0,,196.24356079101562,,,,
22075.0,,196.24651336669922,,,,
22180.0,,196.24651336669922,,,,
22285.0,,196.24651336669922,,,,
22386.0,,196.24651336669922,,,,
22487.0,,196.24651336669922,,,,
22587.0,,196.24651336669922,,,,
22688.0,,196.24651336669922,,,,
22792.0,,196.24651336669922,,,,
22897.0,,196.24651336669922,,,,
22997.0,,196.24651336669922,,,,
23099.0,,196.24651336669922,,,,
23204.0,,196.24651336669922,,,,
23306.0,,196.24651336669922,,,,
23407.0,,196.24651336669922,,,,
23507.0,,196.24651336669922,,,,
23612.0,,196.24651336669922,,,,
23717.0,,196.24651336669922,,,,
23822.0,,196.24651336669922,,,,
23923.0,,196.24651336669922,,,,
24028.0,,196.24651336669922,,,,
24130.0,,196.24651336669922,,,,
24235.0,,196.24651336669922,,,,
24336.0,,196.24651336669922,,,,
24441.0,,196.24651336669922,,,,
24543.0,,196.24651336669922,,,,
24648.0,,196.24651336669922,,,,
24753.0,,196.24651336669922,,,,
24855.0,,582.2514343261719,,,,
24958.0,,613.2533874511719,,,,
25060.0,,655.2533874511719,,,,
25165.0,,698.2514343261719,,,,
25267.0,,739.2533874511719,,,,
25369.0,,589.0620422363281,,,,
25474.0,,632.0639953613281,,,,
25580.0,,674.0639953613281,,,,
25681.0,,715.0620422363281,,,,
25786.0,,607.0664443969727,,,,
25888.0,,648.0683975219727,,,,
25988.0,,690.0683975219727,,,,
26089.0,,731.0664443969727,,,,
26194.0,,623.2538528442383,,,,
26296.0,,664.2518997192383,,,,
26401.0,,707.2538528442383,,,,
26501.0,,600.2533111572266,,,,
26606.0,,643.2552642822266,,,,
26708.0,,684.2533111572266,,,,
26808.0,,725.2552642822266,,,,
26909.0,,618.2538681030273,,,,
27009.0,,659.2558212280273,,,,
27114.0,,702.2538681030273,,,,
27216.0,,595.2552642822266,,,,
27321.0,,638.2533111572266,,,,
27423.0,,679.2552642822266,,,,
27528.0,,722.2533111572266,,,,
27633.0,,617.2558212280273,,,,
27735.0,,658.2538681030273,,,,
27840.0,,701.2558212280273,,,,
27942.0,,595.2552642822266,,,,
28047.0,,638.2533111572266,,,,
28152.0,,680.2533111572266,,,,
28252.0,,721.2552642822266,,,,
28357.0,,615.2538528442383,,,,
28458.0,,657.2538528442383,,,,
28563.0,,698.2518997192383,,,,
28668.0,,592.2518997192383,,,,
28773.0,,635.2538528442383,,,,
28876.0,,677.2538528442383,,,,
28981.0,,719.2538528442383,,,,
29081.0,,612.2513427734375,,,,
29182.0,,389.49462890625,,,,
29282.0,,389.4975814819336,,,,
29387.0,,389.4975814819336,,,,
29492.0,,389.4975814819336,,,,
29597.0,,389.4975814819336,,,,
29698.0,,389.4975814819336,,,,
29803.0,,389.4975814819336,,,,
29905.0,,389.4975814819336,,,,
30006.0,,389.4975814819336,,,,
30111.0,,389.4975814819336,,,,
30216.0,,389.4975814819336,,,,
30321.0,,389.4975814819336,,,,
30426.0,,389.4975814819336,,,,
30527.0,,389.4975814819336,,,,
30628.0,,389.4975814819336,,,,
30733.0,,389.4975814819336,,,,
30838.0,,389.4975814819336,,,,
30939.0,,389.4975814819336,,,,
31044.0,,389.4975814819336,,,,
31146.0,,389.4975814819336,,,,
31251.0,,389.4975814819336,,,,
31355.0,,389.4975814819336,,,,
31460.0,,389.4975814819336,,,,
31564.0,,389.4975814819336,,,,
31669.0,,389.4975814819336,,,,
31773.0,,389.4975814819336,,,,
31878.0,,389.4975814819336,,,,
31983.0,,389.4975814819336,,,,
32087.0,,389.4975814819336,,,,
32191.0,,389.4975814819336,,,,
32295.0,,389.4975814819336,,,,
32400.0,,389.4975814819336,,,,
32505.0,,389.4975814819336,,,,
32610.0,,389.4975814819336,,,,
32714.0,,389.4975814819336,,,,
32819.0,,389.4975814819336,,,,
32924.0,,389.4975814819336,,,,
33027.0,,389.4975814819336,,,,
33129.0,,389.4975814819336,,,,
33234.0,,389.4975814819336,,,,
33339.0,,389.4975814819336,,,,
33439.0,,389.4975814819336,,,,
33544.0,,389.4975814819336,,,,
33649.0,,389.4975814819336,,,,
33754.0,,389.5005340576172,,,,
33859.0,,389.5005340576172,,,,
33964.0,,389.5005340576172,,,,
34069.0,,389.5005340576172,,,,
34174.0,,389.5005340576172,,,,
34278.0,,389.5005340576172,,,,
34383.0,,389.5005340576172,,,,
34485.0,,389.5005340576172,,,,
34590.0,,389.5005340576172,,,,
34692.0,,389.5005340576172,,,,
34795.0,,389.5005340576172,,,,
34896.0,,389.5005340576172,,,,
34999.0,,389.5005340576172,,,,
35100.0,,389.5005340576172,,,,
35207.0,,389.5005340576172,,,,
35308.0,,389.5005340576172,,,,
35409.0,,389.5005340576172,,,,
35514.0,,389.5005340576172,,,,
35615.0,,389.5005340576172,,,,
35716.0,,389.5005340576172,,,,
35821.0,,389.5005340576172,,,,
35923.0,,389.5005340576172,,,,
36028.0,,389.5005340576172,,,,
36133.0,,389.5005340576172,,,,
36238.0,,389.5005340576172,,,,
36343.0,,389.5005340576172,,,,
36448.0,,389.5005340576172,,,,
36552.0,,389.5005340576172,,,,
36657.0,,389.5005340576172,,,,
36759.0,,389.5005340576172,,,,
36860.0,,389.5005340576172,,,,
36965.0,,389.5005340576172,,,,
37068.0,,389.5005340576172,,,,
37173.0,,389.5005340576172,,,,
37278.0,,389.5005340576172,,,,
37378.0,,389.5005340576172,,,,
37483.0,,389.5005340576172,,,,
37584.0,,389.5005340576172,,,,
37689.0,,389.5005340576172,,,,
37792.0,,389.5005340576172,,,,
37896.0,,389.5005340576172,,,,
38002.0,,389.5005340576172,,,,
38102.0,,389.5076904296875,,,,
38207.0,,389.5076904296875,,,,
38311.0,,389.5076904296875,,,,
38416.0,,389.5076904296875,,,,
38521.0,,389.5076904296875,,,,
38623.0,,389.5076904296875,,,,
38727.0,,389.5076904296875,,,,
38832.0,,389.5076904296875,,,,
38932.0,,389.5076904296875,,,,
39037.0,,389.5076904296875,,,,
39142.0,,389.5076904296875,,,,
39244.0,,389.5076904296875,,,,
39348.0,,389.5076904296875,,,,
39452.0,,389.5076904296875,,,,
39554.0,,389.5076904296875,,,,
39656.0,,389.5076904296875,,,,
39757.0,,389.5076904296875,,,,
39862.0,,389.5076904296875,,,,
39966.0,,389.5076904296875,,,,
40071.0,,389.5076904296875,,,,
40171.0,,389.5076904296875,,,,
40276.0,,389.5076904296875,,,,
40381.0,,389.5076904296875,,,,
40482.0,,389.5076904296875,,,,
40587.0,,389.5076904296875,,,,
40692.0,,389.5076904296875,,,,
40795.0,,389.5076904296875,,,,
40898.0,,389.5076904296875,,,,
40998.0,,389.5076904296875,,,,
41102.0,,389.5076904296875,,,,
41207.0,,389.5076904296875,,,,
41308.0,,389.5076904296875,,,,
41413.0,,389.5076904296875,,,,
41515.0,,389.5076904296875,,,,
41615.0,,389.5076904296875,,,,
41719.0,,389.5076904296875,,,,
41820.0,,389.5076904296875,,,,
41925.0,,389.5076904296875,,,,
42030.0,,389.5076904296875,,,,
42134.0,,389.5076904296875,,,,
42239.0,,389.5076904296875,,,,
42344.0,,389.5076904296875,,,,
42449.0,,389.5076904296875,,,,
42554.0,,389.5106430053711,,,,
42657.0,,389.5106430053711,,,,
42760.0,,389.5106430053711,,,,
42865.0,,389.5106430053711,,,,
42965.0,,389.5106430053711,,,,
43070.0,,389.5106430053711,,,,
43175.0,,389.5106430053711,,,,
43275.0,,389.5106430053711,,,,
43377.0,,389.5106430053711,,,,
43478.0,,389.5106430053711,,,,
43578.0,,389.5106430053711,,,,
43683.0,,389.5106430053711,,,,
43787.0,,389.5106430053711,,,,
43892.0,,389.5106430053711,,,,
43997.0,,389.5106430053711,,,,
44100.0,,389.5106430053711,,,,
44202.0,,389.5106430053711,,,,
44307.0,,389.5106430053711,,,,
44408.0,,389.5106430053711,,,,
44512.0,,389.5106430053711,,,,
44617.0,,389.5106430053711,,,,
44718.0,,389.5106430053711,,,,
44823.0,,389.5106430053711,,,,
44928.0,,389.5106430053711,,,,
45030.0,,389.5106430053711,,,,
45135.0,,389.5106430053711,,,,
45240.0,,389.5106430053711,,,,
45341.0,,389.5106430053711,,,,
45446.0,,389.5106430053711,,,,
45551.0,,389.5106430053711,,,,
45652.0,,389.5106430053711,,,,
45756.0,,389.5106430053711,,,,
45861.0,,389.5106430053711,,,,
45964.0,,389.5106430053711,,,,
46069.0,,389.5106430053711,,,,
46174.0,,389.5106430053711,,,,
46279.0,,389.5106430053711,,,,
46380.0,,389.5106430053711,,,,
46480.0,,389.5106430053711,,,,
46585.0,,389.5106430053711,,,,
46690.0,,389.5106430053711,,,,
46795.0,,389.5106430053711,,,,
46896.0,,389.5106430053711,,,,
46996.0,,389.5135955810547,,,,
47101.0,,389.5135955810547,,,,
47206.0,,389.5135955810547,,,,
47308.0,,389.5135955810547,,,,
47413.0,,389.5135955810547,,,,
47515.0,,389.5135955810547,,,,
47617.0,,389.5135955810547,,,,
47722.0,,389.5135955810547,,,,
47823.0,,389.5135955810547,,,,
47928.0,,389.5135955810547,,,,
48028.0,,389.5135955810547,,,,
48128.0,,1159.5165710449219,,,,
48231.0,,1197.5165710449219,,,,
48336.0,,1237.5165710449219,,,,
48440.0,,1277.5165710449219,,,,
48542.0,,1315.5165710449219,,,,
48647.0,,1356.5185241699219,,,,
48752.0,,1397.5165710449219,,,,
48857.0,,1437.5165710449219,,,,
48960.0,,1477.5165710449219,,,,
49064.0,,1189.5165710449219,,,,
49169.0,,1230.5185241699219,,,,
49274.0,,1271.5165710449219,,,,
49379.0,,1316.5185241699219,,,,
49480.0,,1356.5185241699219,,,,
49582.0,,1396.5185241699219,,,,
49687.0,,1174.520492553711,,,,
49792.0,,1216.520492553711,,,,
49892.0,,1255.518539428711,,,,
49993.0,,1295.518539428711,,,,
50094.0,,1335.518539428711,,,,
50199.0,,1377.518539428711,,,,
50299.0,,1417.518539428711,,,,
50404.0,,1198.5185241699219,,,,
50509.0,,1240.5185241699219,,,,
50614.0,,1282.5185241699219,,,,
50715.0,,1322.5185241699219,,,,
50819.0,,1355.5165710449219,,,,
50919.0,,1395.5165710449219,,,,
51024.0,,1177.5165710449219,,,,
51124.0,,1216.5185241699219,,,,
51225.0,,1256.5185241699219,,,,
51330.0,,1297.5165710449219,,,,
51431.0,,1338.5185241699219,,,,
51537.0,,1380.5185241699219,,,,
51637.0,,1420.5185241699219,,,,
51738.0,,1199.5205078125,,,,
51843.0,,1241.5205078125,,,,
51947.0,,1282.5224609375,,,,
52052.0,,1324.5224609375,,,,
52156.0,,1365.5205078125,,,,
52261.0,,1407.5205078125,,,,
52362.0,,1187.5165710449219,,,,
52463.0,,1227.5165710449219,,,,
52569.0,,1269.5165710449219,,,,
52669.0,,1309.5165710449219,,,,
52774.0,,1351.5165710449219,,,,
52879.0,,1393.5165710449219,,,,
52980.0,,1172.520492553711,,,,
53085.0,,1214.520492553711,,,,
53190.0,,1256.520492553711,,,,
53293.0,,1297.518539428711,,,,
53398.0,,1338.520492553711,,,,
53502.0,,1380.520492553711,,,,
53603.0,,1420.520492553711,,,,
53704.0,,1200.5224609375,,,,
53804.0,,1240.5224609375,,,,
53909.0,,1282.5224609375,,,,
54014.0,,1323.5205078125,,,,
54116.0,,1364.5224609375,,,,
54217.0,,1404.5224609375,,,,
54318.0,,1183.5165710449219,,,,
54423.0,,1225.5165710449219,,,,
54524.0,,1265.5165710449219,,,,
54625.0,,1306.5185241699219,,,,
54730.0,,1347.5165710449219,,,,
54835.0,,1389.5165710449219,,,,
54940.0,,1171.5205078125,,,,
55045.0,,1212.5224609375,,,,
55150.0,,1254.5224609375,,,,
55255.0,,1296.5224609375,,,,
55360.0,,1337.5205078125,,,,
55465.0,,1379.5205078125,,,,
55570.0,,1420.5224609375,,,,
55675.0,,1202.520492553711,,,,
55780.0,,1243.518539428711,,,,
55885.0,,1285.518539428711,,,,
55991.0,,1326.520492553711,,,,
56092.0,,1366.520492553711,,,,
56193.0,,1406.520492553711,,,,
56298.0,,1188.520492553711,,,,
56400.0,,1228.520492553711,,,,
56500.0,,1268.520492553711,,,,
56601.0,,1307.518539428711,,,,
56706.0,,1349.518539428711,,,,
56811.0,,775.5085296630859,,,,
56916.0,,775.5114822387695,,,,
57017.0,,775.5177993774414,,,,
57117.0,,775.5177993774414,,,,
57222.0,,775.5177993774414,,,,
57327.0,,775.5177993774414,,,,
57432.0,,775.5177993774414,,,,
57537.0,,775.5177993774414,,,,
57642.0,,775.5177993774414,,,,
57747.0,,775.5177993774414,,,,
57853.0,,775.5177993774414,,,,
57953.0,,775.5177993774414,,,,
58055.0,,775.5177993774414,,,,
58160.0,,775.5177993774414,,,,
58265.0,,775.5177993774414,,,,
58367.0,,775.5177993774414,,,,
58472.0,,775.5177993774414,,,,
58577.0,,775.5177993774414,,,,
58682.0,,775.5177993774414,,,,
58783.0,,775.5177993774414,,,,
58888.0,,775.5177993774414,,,,
58988.0,,775.5177993774414,,,,
59090.0,,775.5177993774414,,,,
59195.0,,775.5177993774414,,,,
59300.0,,775.5177993774414,,,,
59402.0,,775.5177993774414,,,,
59507.0,,775.5177993774414,,,,
59609.0,,775.5177993774414,,,,
59710.0,,775.5177993774414,,,,
59815.0,,775.5177993774414,,,,
59920.0,,775.5177993774414,,,,
60025.0,,775.5177993774414,,,,
60130.0,,775.5177993774414,,,,
60234.0,,775.5177993774414,,,,
60339.0,,775.5177993774414,,,,
60441.0,,775.5177993774414,,,,
60542.0,,775.5177993774414,,,,
60647.0,,775.5177993774414,,,,
60752.0,,775.5177993774414,,,,
60857.0,,775.5177993774414,,,,
60962.0,,775.5177993774414,,,,
61063.0,,775.5177993774414,,,,
61168.0,,775.5177993774414,,,,
61273.0,,775.5177993774414,,,,
61374.0,,775.520751953125,,,,
61479.0,,775.520751953125,,,,
61584.0,,775.520751953125,,,,
61689.0,,775.520751953125,,,,
61794.0,,775.520751953125,,,,
61899.0,,775.520751953125,,,,
62001.0,,775.520751953125,,,,
62106.0,,775.520751953125,,,,
62208.0,,775.520751953125,,,,
62310.0,,775.520751953125,,,,
62411.0,,775.520751953125,,,,
62512.0,,775.520751953125,,,,
62612.0,,775.520751953125,,,,
62717.0,,775.520751953125,,,,
62822.0,,775.520751953125,,,,
62924.0,,775.520751953125,,,,
63024.0,,775.520751953125,,,,
63131.0,,775.520751953125,,,,
63234.0,,775.520751953125,,,,
63339.0,,775.520751953125,,,,
63443.0,,775.520751953125,,,,
63544.0,,775.520751953125,,,,
63645.0,,775.520751953125,,,,
63746.0,,775.520751953125,,,,
63851.0,,775.520751953125,,,,
63951.0,,775.520751953125,,,,
64056.0,,775.520751953125,,,,
64160.0,,775.520751953125,,,,
64265.0,,775.520751953125,,,,
64366.0,,775.520751953125,,,,
64466.0,,775.520751953125,,,,
64567.0,,775.520751953125,,,,
64671.0,,775.520751953125,,,,
64772.0,,775.520751953125,,,,
64872.0,,775.520751953125,,,,
64977.0,,775.520751953125,,,,
65082.0,,775.520751953125,,,,
65185.0,,775.520751953125,,,,
65288.0,,775.520751953125,,,,
65393.0,,775.520751953125,,,,
65494.0,,775.520751953125,,,,
65595.0,,775.520751953125,,,,
65696.0,,775.520751953125,,,,
65801.0,,775.5237045288086,,,,
65905.0,,775.5237045288086,,,,
66005.0,,775.5237045288086,,,,
66110.0,,775.5237045288086,,,,
66215.0,,775.5237045288086,,,,
66320.0,,775.5237045288086,,,,
66421.0,,775.5237045288086,,,,
66526.0,,775.5237045288086,,,,
66628.0,,775.5237045288086,,,,
66729.0,,775.5237045288086,,,,
66830.0,,775.5237045288086,,,,
66932.0,,775.5237045288086,,,,
67037.0,,775.5237045288086,,,,
67139.0,,775.5237045288086,,,,
67244.0,,775.5237045288086,,,,
67349.0,,775.5237045288086,,,,
67450.0,,775.5237045288086,,,,
67551.0,,775.5237045288086,,,,
67656.0,,775.5237045288086,,,,
67758.0,,775.5237045288086,,,,
67863.0,,775.5237045288086,,,,
67968.0,,775.5237045288086,,,,
68073.0,,775.5237045288086,,,,
68178.0,,775.5237045288086,,,,
68283.0,,775.5237045288086,,,,
68385.0,,775.5237045288086,,,,
68485.0,,775.5237045288086,,,,
68590.0,,775.5237045288086,,,,
68695.0,,775.5237045288086,,,,
68797.0,,775.5237045288086,,,,
68897.0,,775.5237045288086,,,,
69002.0,,775.5237045288086,,,,
69102.0,,775.5237045288086,,,,
69203.0,,775.5237045288086,,,,
69308.0,,775.5237045288086,,,,
69413.0,,775.5237045288086,,,,
69518.0,,775.5237045288086,,,,
69623.0,,775.5237045288086,,,,
69728.0,,775.5237045288086,,,,
69831.0,,775.5237045288086,,,,
69936.0,,775.5237045288086,,,,
70041.0,,775.5237045288086,,,,
70146.0,,775.5237045288086,,,,
70251.0,,775.5266571044922,,,,
70356.0,,775.5266571044922,,,,
70461.0,,775.5266571044922,,,,
70566.0,,775.5266571044922,,,,
70668.0,,775.5266571044922,,,,
70772.0,,775.5266571044922,,,,
70873.0,,775.5266571044922,,,,
70974.0,,775.5266571044922,,,,
71079.0,,775.5266571044922,,,,
71179.0,,775.5266571044922,,,,
71280.0,,775.5266571044922,,,,
71380.0,,775.5266571044922,,,,
71485.0,,775.5266571044922,,,,
71585.0,,775.5266571044922,,,,
71686.0,,775.5266571044922,,,,
71786.0,,775.5266571044922,,,,
71888.0,,775.5266571044922,,,,
71993.0,,775.5266571044922,,,,
72094.0,,775.5266571044922,,,,
72195.0,,775.5266571044922,,,,
72300.0,,775.5266571044922,,,,
72405.0,,775.5266571044922,,,,
72510.0,,775.5266571044922,,,,
72615.0,,775.5266571044922,,,,
72715.0,,775.5266571044922,,,,
72816.0,,775.5266571044922,,,,
72921.0,,775.5266571044922,,,,
73023.0,,775.5266571044922,,,,
73124.0,,775.5266571044922,,,,
73224.0,,775.5266571044922,,,,
73329.0,,775.5266571044922,,,,
73429.0,,775.5266571044922,,,,
73530.0,,775.5266571044922,,,,
73630.0,,775.5266571044922,,,,
73735.0,,775.5266571044922,,,,
73839.0,,775.5266571044922,,,,
73944.0,,775.5266571044922,,,,
74044.0,,775.5266571044922,,,,
74150.0,,775.5266571044922,,,,
74250.0,,775.5266571044922,,,,
74350.0,,775.5266571044922,,,,
74455.0,,775.5266571044922,,,,
74560.0,,775.5266571044922,,,,
74661.0,,775.5296096801758,,,,
74762.0,,775.5296096801758,,,,
74863.0,,775.5296096801758,,,,
74964.0,,775.5296096801758,,,,
75069.0,,775.5296096801758,,,,
75174.0,,775.5296096801758,,,,
75280.0,,775.5296096801758,,,,
75383.0,,775.5296096801758,,,,
75484.0,,775.5296096801758,,,,
75584.0,,775.5296096801758,,,,
75689.0,,775.5296096801758,,,,
75794.0,,775.5296096801758,,,,
75899.0,,775.5296096801758,,,,
76000.0,,775.5296096801758,,,,
76101.0,,775.5296096801758,,,,
76206.0,,775.5296096801758,,,,
76311.0,,775.5296096801758,,,,
76416.0,,775.5296096801758,,,,
76521.0,,775.5296096801758,,,,
76621.0,,775.5296096801758,,,,
76726.0,,775.5296096801758,,,,
76828.0,,775.5296096801758,,,,
76933.0,,775.5296096801758,,,,
77033.0,,775.5296096801758,,,,
77138.0,,775.5296096801758,,,,
77243.0,,775.5296096801758,,,,
77348.0,,775.5296096801758,,,,
77453.0,,775.5296096801758,,,,
77558.0,,775.5296096801758,,,,
77663.0,,775.5296096801758,,,,
77768.0,,775.5296096801758,,,,
77873.0,,775.5296096801758,,,,
77978.0,,775.5296096801758,,,,
78080.0,,775.5296096801758,,,,
78181.0,,775.5296096801758,,,,
78286.0,,775.5296096801758,,,,
78386.0,,775.5296096801758,,,,
78491.0,,775.5296096801758,,,,
78591.0,,775.5296096801758,,,,
78696.0,,775.5296096801758,,,,
78800.0,,775.5296096801758,,,,
78900.0,,775.5296096801758,,,,
79002.0,,775.5296096801758,,,,
79107.0,,775.5325622558594,,,,
79212.0,,775.5325622558594,,,,
79317.0,,775.5325622558594,,,,
79422.0,,775.5325622558594,,,,
79524.0,,775.5325622558594,,,,
79628.0,,775.5325622558594,,,,
79733.0,,775.5325622558594,,,,
79838.0,,775.5325622558594,,,,
79943.0,,775.5325622558594,,,,
80048.0,,775.5325622558594,,,,
80149.0,,775.5325622558594,,,,
80249.0,,775.5325622558594,,,,
80354.0,,775.5325622558594,,,,
80454.0,,775.5325622558594,,,,
80555.0,,775.5325622558594,,,,
80655.0,,775.5325622558594,,,,
80756.0,,775.5325622558594,,,,
80857.0,,775.5325622558594,,,,
80957.0,,775.5325622558594,,,,
81059.0,,775.5325622558594,,,,
81160.0,,775.5325622558594,,,,
81261.0,,775.5325622558594,,,,
81366.0,,775.5325622558594,,,,
81470.0,,775.5325622558594,,,,
81570.0,,775.5325622558594,,,,
81671.0,,775.5325622558594,,,,
81772.0,,775.5325622558594,,,,
81877.0,,775.5325622558594,,,,
81982.0,,775.5325622558594,,,,
82082.0,,775.5325622558594,,,,
82183.0,,775.5325622558594,,,,
82286.0,,775.5325622558594,,,,
82391.0,,775.5325622558594,,,,
82491.0,,775.5325622558594,,,,
82592.0,,775.5325622558594,,,,
82697.0,,775.5325622558594,,,,
82801.0,,775.5325622558594,,,,
82906.0,,775.5325622558594,,,,
83011.0,,775.5325622558594,,,,
83116.0,,775.5325622558594,,,,
83218.0,,775.5325622558594,,,,
83321.0,,775.5325622558594,,,,
83426.0,,775.5325622558594,,,,
83528.0,,775.535514831543,,,,
83633.0,,775.535514831543,,,,
83738.0,,775.535514831543,,,,
83843.0,,775.535514831543,,,,
83943.0,,775.535514831543,,,,
84048.0,,775.535514831543,,,,
84153.0,,775.535514831543,,,,
84258.0,,775.535514831543,,,,
84363.0,,775.535514831543,,,,
84468.0,,775.535514831543,,,,
84570.0,,775.535514831543,,,,
84675.0,,775.535514831543,,,,
84780.0,,775.535514831543,,,,
84885.0,,775.535514831543,,,,
84990.0,,775.535514831543,,,,
85091.0,,775.535514831543,,,,
85193.0,,775.535514831543,,,,
85298.0,,775.5449600219727,,,,
85398.0,,775.5449600219727,,,,
85503.0,,775.5449600219727,,,,
85608.0,,775.5449600219727,,,,
85710.0,,775.5449600219727,,,,
85815.0,,775.5449600219727,,,,
85918.0,,775.5449600219727,,,,
86024.0,,775.5449600219727,,,,
86129.0,,775.5449600219727,,,,
86234.0,,775.5449600219727,,,,
86339.0,,775.5449600219727,,,,
86444.0,,775.5449600219727,,,,
86545.0,,775.5449600219727,,,,
86650.0,,775.5449600219727,,,,
86755.0,,775.5449600219727,,,,
86857.0,,775.5449600219727,,,,
86958.0,,775.5449600219727,,,,
87060.0,,775.5449600219727,,,,
87161.0,,775.5449600219727,,,,
87262.0,,775.5449600219727,,,,
87363.0,,775.5449600219727,,,,
87468.0,,775.5449600219727,,,,
87569.0,,775.5449600219727,,,,
87674.0,,775.5449600219727,,,,
87779.0,,775.5449600219727,,,,
87881.0,,775.5449600219727,,,,
87986.0,,775.5479125976562,,,,
88091.0,,775.5479125976562,,,,
88196.0,,775.5479125976562,,,,
88297.0,,775.5479125976562,,,,
88402.0,,775.5479125976562,,,,
88504.0,,775.5479125976562,,,,
88609.0,,775.5479125976562,,,,
88714.0,,775.5479125976562,,,,
88819.0,,775.5479125976562,,,,
88923.0,,775.5479125976562,,,,
89028.0,,775.5479125976562,,,,
89133.0,,775.5479125976562,,,,
89238.0,,775.5479125976562,,,,
89343.0,,775.5479125976562,,,,
89448.0,,775.5479125976562,,,,
89550.0,,775.5479125976562,,,,
89655.0,,775.5479125976562,,,,
89760.0,,775.5479125976562,,,,
89865.0,,775.5479125976562,,,,
89966.0,,775.5479125976562,,,,
90071.0,,775.5479125976562,,,,
90175.0,,775.5479125976562,,,,
90276.0,,775.5479125976562,,,,
90378.0,,775.5479125976562,,,,
90483.0,,775.5479125976562,,,,
90588.0,,775.5479125976562,,,,
90693.0,,775.5479125976562,,,,
90798.0,,775.5479125976562,,,,
90903.0,,775.5479125976562,,,,
91008.0,,775.5479125976562,,,,
91113.0,,775.5479125976562,,,,
91218.0,,775.5479125976562,,,,
91323.0,,775.5479125976562,,,,
91428.0,,775.5479125976562,,,,
91529.0,,775.5479125976562,,,,
91630.0,,775.5479125976562,,,,
91730.0,,775.5479125976562,,,,
91831.0,,775.5479125976562,,,,
91932.0,,775.5479125976562,,,,
92032.0,,775.5479125976562,,,,
92133.0,,775.5479125976562,,,,
92238.0,,775.5479125976562,,,,
92343.0,,775.5479125976562,,,,
92448.0,,775.5508651733398,,,,
92549.0,,775.5508651733398,,,,
92651.0,,775.5508651733398,,,,
92752.0,,775.5508651733398,,,,
92857.0,,775.5508651733398,,,,
92962.0,,775.5508651733398,,,,
93063.0,,775.5508651733398,,,,
93163.0,,775.5508651733398,,,,
93264.0,,775.5508651733398,,,,
93369.0,,775.5508651733398,,,,
93474.0,,775.5508651733398,,,,
93574.0,,775.5508651733398,,,,
93679.0,,775.5508651733398,,,,
93784.0,,775.5508651733398,,,,
93884.0,,775.5508651733398,,,,


==> experiments/memory_monitoring_skew/memory_monitoring/memory_monitoring2.txt <==
501.0,0.9171829223632812,,,,,
1006.0,2.5454330444335938,,,,,
1511.0,8.55560302734375,,,,,
2017.0,31.939361572265625,,,,,
2522.0,14.571662902832031,,,,,
3022.0,57.14237976074219,,,,,
3527.0,26.597518920898438,,,,,
4029.0,26.612228393554688,,,,,
4534.0,170.65719604492188,,,,,
5039.0,50.64612579345703,,,,,
5541.0,50.674560546875,,,,,
6046.0,50.674560546875,,,,,
6551.0,50.674560546875,,,,,
7056.0,50.674560546875,,,,,
7561.0,226.65399932861328,,,,,
8063.0,222.85916137695312,,,,,
8567.0,98.74869537353516,,,,,
9068.0,98.76626586914062,,,,,
9573.0,98.76626586914062,,,,,
10078.0,98.76626586914062,,,,,
10579.0,98.76626586914062,,,,,
11084.0,98.76626586914062,,,,,
11589.0,98.76626586914062,,,,,
12094.0,98.76626586914062,,,,,
12599.0,98.76626586914062,,,,,
13101.0,98.76626586914062,,,,,
13603.0,346.7565689086914,,,,,
14108.0,321.1961898803711,,,,,
14613.0,351.19815826416016,,,,,
15117.0,381.19815826416016,,,,,
15619.0,194.98501586914062,,,,,
16124.0,194.99275970458984,,,,,
16626.0,194.99275970458984,,,,,
17131.0,194.99275970458984,,,,,
17631.0,194.99275970458984,,,,,
18136.0,194.99275970458984,,,,,
18641.0,194.99275970458984,,,,,
19146.0,194.99275970458984,,,,,
19646.0,194.99275970458984,,,,,
20148.0,194.99275970458984,,,,,
20654.0,194.99275970458984,,,,,
21154.0,194.99275970458984,,,,,
21659.0,194.99275970458984,,,,,
22160.0,194.99275970458984,,,,,
22663.0,194.99275970458984,,,,,
23168.0,194.9955825805664,,,,,
23669.0,194.9955825805664,,,,,
24174.0,194.9955825805664,,,,,
24674.0,194.9955825805664,,,,,
25175.0,196.98501586914062,,,,,
25677.0,652.0001907348633,,,,,
26178.0,621.4361114501953,,,,,
26680.0,820.4380645751953,,,,,
27180.0,734.4445266723633,,,,,
27681.0,652.4400329589844,,,,,
28186.0,860.4400329589844,,,,,
28691.0,777.8136367797852,,,,,
29196.0,693.8136367797852,,,,,
29698.0,387.5828399658203,,,,,
30203.0,387.5887451171875,,,,,
30704.0,387.5887451171875,,,,,
31209.0,387.5887451171875,,,,,
31709.0,387.5887451171875,,,,,
32214.0,387.5887451171875,,,,,
32719.0,387.5887451171875,,,,,
33224.0,387.5887451171875,,,,,
33726.0,387.5887451171875,,,,,
34228.0,387.5887451171875,,,,,
34733.0,387.5887451171875,,,,,
35236.0,387.5887451171875,,,,,
35739.0,387.5887451171875,,,,,
36240.0,387.5887451171875,,,,,
36745.0,387.5887451171875,,,,,
37250.0,387.5887451171875,,,,,
37755.0,387.5887451171875,,,,,
38260.0,387.5887451171875,,,,,
38765.0,387.5887451171875,,,,,
39266.0,387.5887451171875,,,,,
39768.0,387.5887451171875,,,,,
40273.0,387.5887451171875,,,,,
40778.0,387.5887451171875,,,,,
41283.0,387.5887451171875,,,,,
41788.0,387.5887451171875,,,,,
42290.0,387.5916976928711,,,,,
42795.0,387.5916976928711,,,,,
43300.0,387.5916976928711,,,,,
43803.0,387.5916976928711,,,,,
44309.0,387.5916976928711,,,,,
44814.0,387.5916976928711,,,,,
45319.0,387.5916976928711,,,,,
45819.0,387.5916976928711,,,,,
46321.0,387.5916976928711,,,,,
46826.0,387.5916976928711,,,,,
47331.0,387.5916976928711,,,,,
47832.0,387.5916976928711,,,,,
48334.0,387.5916976928711,,,,,
48835.0,387.5916976928711,,,,,
49336.0,1239.5966186523438,,,,,
49836.0,1434.5985717773438,,,,,
50342.0,1632.5985717773438,,,,,
50847.0,1245.4740905761719,,,,,
51351.0,1444.4721374511719,,,,,
51856.0,1224.474105834961,,,,,
52359.0,1417.476058959961,,,,,
52864.0,1217.595085144043,,,,,
53366.0,1411.595085144043,,,,,
53869.0,1613.595085144043,,,,,
54374.0,1234.6033782958984,,,,,
54879.0,1435.6014251708984,,,,,
55384.0,1631.6014251708984,,,,,
55889.0,1245.6018371582031,,,,,
56390.0,1441.6018371582031,,,,,
56895.0,1638.6037902832031,,,,,
57400.0,1251.6011962890625,,,,,
57902.0,772.7763519287109,,,,,
58403.0,772.7822570800781,,,,,
58908.0,772.7822570800781,,,,,
59413.0,772.7822570800781,,,,,
59918.0,772.7822570800781,,,,,
60423.0,772.7822570800781,,,,,
60928.0,772.7822570800781,,,,,
61430.0,772.7822570800781,,,,,
61935.0,772.7822570800781,,,,,
62436.0,772.7822570800781,,,,,
62939.0,772.7822570800781,,,,,
63444.0,772.7822570800781,,,,,
63949.0,772.7822570800781,,,,,
64451.0,772.7822570800781,,,,,
64952.0,772.7822570800781,,,,,
65456.0,772.7822570800781,,,,,
65957.0,772.7822570800781,,,,,
66458.0,772.7822570800781,,,,,
66963.0,772.7822570800781,,,,,
67464.0,772.7822570800781,,,,,
67969.0,772.7822570800781,,,,,
68474.0,772.7822570800781,,,,,
68975.0,772.7822570800781,,,,,
69480.0,772.7822570800781,,,,,
69981.0,772.7822570800781,,,,,
70487.0,772.7822570800781,,,,,
70992.0,772.7822570800781,,,,,
71497.0,772.7822570800781,,,,,
71998.0,772.7822570800781,,,,,
72502.0,772.7822570800781,,,,,
73007.0,772.7822570800781,,,,,
73512.0,772.7822570800781,,,,,
74016.0,772.7822570800781,,,,,
74521.0,772.7822570800781,,,,,
75023.0,772.7822570800781,,,,,
75528.0,772.7822570800781,,,,,
76033.0,772.7822570800781,,,,,
76538.0,772.7822570800781,,,,,
77043.0,772.7822570800781,,,,,
77545.0,772.7822570800781,,,,,
78050.0,772.7822570800781,,,,,
78551.0,772.7822570800781,,,,,
79051.0,772.7822570800781,,,,,
79556.0,772.7822570800781,,,,,
80061.0,772.7881622314453,,,,,
80566.0,772.7881622314453,,,,,
81068.0,772.7881622314453,,,,,
81569.0,772.7881622314453,,,,,
82074.0,772.7881622314453,,,,,
82579.0,772.7881622314453,,,,,
83084.0,772.7891082763672,,,,,
83585.0,772.7891082763672,,,,,
84090.0,772.7891082763672,,,,,
84595.0,772.7933349609375,,,,,
85100.0,772.7933349609375,,,,,
85602.0,772.7933349609375,,,,,
86107.0,772.7933349609375,,,,,
86610.0,772.7933349609375,,,,,
87115.0,772.7933349609375,,,,,
87620.0,772.7933349609375,,,,,
88121.0,772.7933349609375,,,,,
88626.0,772.7933349609375,,,,,
89131.0,772.7933349609375,,,,,
89634.0,772.7933349609375,,,,,
90139.0,772.7933349609375,,,,,
90640.0,772.7933349609375,,,,,
91140.0,772.7962875366211,,,,,
91645.0,772.7962875366211,,,,,
92145.0,772.7962875366211,,,,,
92646.0,772.7962875366211,,,,,
93151.0,772.7962875366211,,,,,
93656.0,772.7962875366211,,,,,
94156.0,772.7962875366211,,,,,
94657.0,772.7962875366211,,,,,
95162.0,772.7962875366211,,,,,
95667.0,772.7962875366211,,,,,
505.0,,1.6700210571289062,,,,
1010.0,,5.285186767578125,,,,
1515.0,,9.297233581542969,,,,
2020.0,,15.320991516113281,,,,
2525.0,,110.32884979248047,,,,
3026.0,,27.36823272705078,,,,
3531.0,,27.49859619140625,,,,
4032.0,,121.47358703613281,,,,
4537.0,,51.46258544921875,,,,
5039.0,,51.57362365722656,,,,
5544.0,,51.57362365722656,,,,
6049.0,,51.57362365722656,,,,
6554.0,,221.46849060058594,,,,
7054.0,,162.8768310546875,,,,
7554.0,,99.68221282958984,,,,
8059.0,,99.75259399414062,,,,
8564.0,,99.75259399414062,,,,
9069.0,,99.75259399414062,,,,
9574.0,,99.75259399414062,,,,
10079.0,,99.75259399414062,,,,
10580.0,,99.75259399414062,,,,
11085.0,,99.75259399414062,,,,
11588.0,,99.75259399414062,,,,
12093.0,,337.68811798095703,,,,
12598.0,,335.10230255126953,,,,
13104.0,,351.10033416748047,,,,
13609.0,,368.44409942626953,,,,
14114.0,,196.2301025390625,,,,
14615.0,,196.25171661376953,,,,
15120.0,,196.25171661376953,,,,
15625.0,,196.25171661376953,,,,
16130.0,,196.25171661376953,,,,
16635.0,,196.25171661376953,,,,
17140.0,,196.25171661376953,,,,
17645.0,,196.25171661376953,,,,
18150.0,,196.25171661376953,,,,
18655.0,,196.25171661376953,,,,
19160.0,,196.25171661376953,,,,
19665.0,,196.25171661376953,,,,
20170.0,,196.25171661376953,,,,
20675.0,,196.25171661376953,,,,
21180.0,,196.25171661376953,,,,
21684.0,,196.25171661376953,,,,
22189.0,,196.25171661376953,,,,
22694.0,,196.25171661376953,,,,
23199.0,,196.25171661376953,,,,
23704.0,,615.2401351928711,,,,
24209.0,,626.0566482543945,,,,
24714.0,,672.060791015625,,,,
25219.0,,719.238166809082,,,,
25724.0,,619.2424926757812,,,,
26229.0,,671.2399291992188,,,,
26734.0,,723.2464294433594,,,,
27239.0,,622.2441787719727,,,,
27745.0,,675.2481002807617,,,,
28250.0,,389.4818878173828,,,,
28755.0,,389.4848403930664,,,,
29260.0,,389.4848403930664,,,,
29765.0,,389.4848403930664,,,,
30270.0,,389.4848403930664,,,,
30775.0,,389.4848403930664,,,,
31280.0,,389.4848403930664,,,,
31783.0,,389.4848403930664,,,,
32284.0,,389.4848403930664,,,,
32789.0,,389.4848403930664,,,,
33292.0,,389.4848403930664,,,,
33795.0,,389.4848403930664,,,,
34300.0,,389.4848403930664,,,,
34805.0,,389.4848403930664,,,,
35310.0,,389.4848403930664,,,,
35815.0,,389.4848403930664,,,,
36316.0,,389.4848403930664,,,,
36821.0,,389.4848403930664,,,,
37326.0,,389.4848403930664,,,,
37830.0,,389.4848403930664,,,,
38335.0,,389.4848403930664,,,,
38840.0,,389.4848403930664,,,,
39345.0,,389.4848403930664,,,,
39850.0,,389.4848403930664,,,,
40356.0,,389.4848403930664,,,,
40861.0,,389.48779296875,,,,
41361.0,,389.48779296875,,,,
41866.0,,389.48779296875,,,,
42371.0,,389.48779296875,,,,
42875.0,,389.48779296875,,,,
43380.0,,389.48779296875,,,,
43883.0,,389.48779296875,,,,
44388.0,,389.48779296875,,,,
44893.0,,389.48779296875,,,,
45395.0,,389.48779296875,,,,
45900.0,,389.48779296875,,,,
46405.0,,389.48779296875,,,,
46905.0,,1159.4901962280273,,,,
47411.0,,1310.4921493530273,,,,
47916.0,,1170.5000228881836,,,,
48421.0,,1369.4980697631836,,,,
48926.0,,1295.4936981201172,,,,
49426.0,,1220.5000228881836,,,,
49931.0,,1409.4980697631836,,,,
50432.0,,1337.4921646118164,,,,
50933.0,,1265.4985046386719,,,,
51438.0,,1195.4961013793945,,,,
51938.0,,1389.4961013793945,,,,
52439.0,,1318.4960861206055,,,,
52944.0,,1247.4980697631836,,,,
53449.0,,1174.4960861206055,,,,
53954.0,,1371.4941329956055,,,,
54456.0,,1299.4985046386719,,,,
54962.0,,1224.5000228881836,,,,
55463.0,,1412.5000228881836,,,,
55963.0,,775.4853668212891,,,,
56464.0,,775.4883193969727,,,,
56965.0,,775.4883193969727,,,,
57470.0,,775.4883193969727,,,,
57971.0,,775.4883193969727,,,,
58477.0,,775.4883193969727,,,,
58982.0,,775.4883193969727,,,,
59487.0,,775.4883193969727,,,,
59992.0,,775.4883193969727,,,,
60494.0,,775.4883193969727,,,,
60994.0,,775.4883193969727,,,,
61495.0,,775.4883193969727,,,,
61996.0,,775.4883193969727,,,,
62501.0,,775.4883193969727,,,,
63003.0,,775.4883193969727,,,,
63505.0,,775.4883193969727,,,,
64005.0,,775.4883193969727,,,,
64507.0,,775.4883193969727,,,,
65007.0,,775.4883193969727,,,,
65512.0,,775.4883193969727,,,,
66017.0,,775.4883193969727,,,,
66522.0,,775.4883193969727,,,,
67022.0,,775.4883193969727,,,,
67527.0,,775.4883193969727,,,,
68028.0,,775.4883193969727,,,,
68533.0,,775.4883193969727,,,,
69038.0,,775.4883193969727,,,,
69540.0,,775.4883193969727,,,,
70045.0,,775.4883193969727,,,,
70550.0,,775.4883193969727,,,,
71055.0,,775.4883193969727,,,,
71560.0,,775.4883193969727,,,,
72061.0,,775.4883193969727,,,,
72565.0,,775.4883193969727,,,,
73070.0,,775.4883193969727,,,,
73575.0,,775.4883193969727,,,,
74078.0,,775.4883193969727,,,,
74579.0,,775.4883193969727,,,,
75084.0,,775.4883193969727,,,,
75589.0,,775.4883193969727,,,,
76090.0,,775.4883193969727,,,,
76595.0,,775.4883193969727,,,,
77100.0,,775.4883193969727,,,,
77601.0,,775.4883193969727,,,,
78103.0,,775.4912719726562,,,,
78608.0,,775.4912719726562,,,,
79113.0,,775.4912719726562,,,,
79615.0,,775.4912719726562,,,,
80118.0,,775.4912719726562,,,,
80623.0,,775.4912719726562,,,,
81128.0,,775.4912719726562,,,,
81630.0,,775.4912719726562,,,,
82131.0,,775.4912719726562,,,,
82636.0,,775.4912719726562,,,,
83137.0,,775.4922180175781,,,,
83637.0,,775.4922180175781,,,,
84138.0,,775.4922180175781,,,,
84639.0,,775.4922180175781,,,,
85141.0,,775.4922180175781,,,,
85646.0,,775.4922180175781,,,,
86147.0,,775.4922180175781,,,,
86651.0,,775.4922180175781,,,,
87156.0,,775.4922180175781,,,,
87658.0,,775.4922180175781,,,,
88163.0,,775.4922180175781,,,,
88668.0,,775.4922180175781,,,,
89173.0,,775.4951705932617,,,,
89678.0,,775.4951705932617,,,,
90179.0,,775.4951705932617,,,,
90680.0,,775.4951705932617,,,,
91185.0,,775.4951705932617,,,,
91685.0,,775.4951705932617,,,,
92190.0,,775.4951705932617,,,,
92692.0,,775.4951705932617,,,,

==> experiments/memory_monitoring_skew/memory_monitoring/memory_monitoring3.txt <==
1001.0,2.5346298217773438,,,,,
2006.0,14.557876586914062,,,,,
3011.0,26.583641052246094,,,,,
4016.0,26.6566162109375,,,,,
5021.0,50.637969970703125,,,,,
6026.0,50.81132507324219,,,,,
7031.0,50.81132507324219,,,,,
8031.0,184.8467254638672,,,,,
9033.0,98.74058532714844,,,,,
10038.0,98.91060638427734,,,,,
11043.0,98.91060638427734,,,,,
12048.0,98.91060638427734,,,,,
13053.0,98.91060638427734,,,,,
14058.0,373.1890640258789,,,,,
15060.0,410.1910171508789,,,,,
16065.0,194.9762191772461,,,,,
17070.0,195.0741195678711,,,,,
18074.0,195.0741195678711,,,,,
19074.0,195.0741195678711,,,,,
20076.0,195.0741195678711,,,,,
21081.0,195.0741195678711,,,,,
22086.0,195.0741195678711,,,,,
23091.0,195.0741195678711,,,,,
24096.0,195.0741195678711,,,,,
25097.0,197.9752197265625,,,,,
26097.0,596.4265747070312,,,,,
27102.0,709.4226531982422,,,,,
28107.0,799.4246215820312,,,,,
29111.0,1144.4265747070312,,,,,
30111.0,387.5687561035156,,,,,
31115.0,387.6467590332031,,,,,
32120.0,387.6467590332031,,,,,
33125.0,387.6467590332031,,,,,
34127.0,387.6467590332031,,,,,
35128.0,387.6467590332031,,,,,
36129.0,387.6467590332031,,,,,
37131.0,387.6467590332031,,,,,
38136.0,387.6467590332031,,,,,
39141.0,387.6467590332031,,,,,
40146.0,387.6467590332031,,,,,
41151.0,387.6467590332031,,,,,
42156.0,387.6467590332031,,,,,
43161.0,387.6467590332031,,,,,
44162.0,387.6467590332031,,,,,
45167.0,387.6467590332031,,,,,
46169.0,387.6467590332031,,,,,
47171.0,387.6467590332031,,,,,
48175.0,387.6467590332031,,,,,
49178.0,387.6467590332031,,,,,
50183.0,1459.5768356323242,,,,,
51188.0,1847.5768356323242,,,,,
52191.0,1178.4517135620117,,,,,
53193.0,1559.4536666870117,,,,,
54198.0,1260.5850830078125,,,,,
55201.0,1662.5850830078125,,,,,
56206.0,1362.5811462402344,,,,,
57207.0,1751.5791931152344,,,,,
58212.0,772.7593231201172,,,,,
59213.0,772.7799377441406,,,,,
60215.0,772.7799377441406,,,,,
61220.0,772.7799377441406,,,,,
62225.0,772.7808837890625,,,,,
63226.0,772.7808837890625,,,,,
64228.0,772.7808837890625,,,,,
65233.0,772.7808837890625,,,,,
66238.0,772.7808837890625,,,,,
67243.0,772.7808837890625,,,,,
68248.0,772.7808837890625,,,,,
69254.0,772.7808837890625,,,,,
70254.0,772.7808837890625,,,,,
71255.0,772.7808837890625,,,,,
72260.0,772.7808837890625,,,,,
73265.0,772.7808837890625,,,,,
74270.0,772.7808837890625,,,,,
75275.0,772.7808837890625,,,,,
76280.0,772.7808837890625,,,,,
77285.0,772.7808837890625,,,,,
78290.0,772.7808837890625,,,,,
79291.0,772.7808837890625,,,,,
80296.0,772.7808837890625,,,,,
81301.0,772.7838363647461,,,,,
82304.0,772.7838363647461,,,,,
83309.0,772.7838363647461,,,,,
84314.0,772.7838363647461,,,,,
85319.0,772.7838363647461,,,,,
86320.0,772.7838363647461,,,,,
87325.0,772.7838363647461,,,,,
88330.0,772.7838363647461,,,,,
89331.0,772.7838363647461,,,,,
90336.0,772.7838363647461,,,,,
91341.0,772.7838363647461,,,,,
92346.0,772.7838363647461,,,,,
93350.0,772.7838363647461,,,,,
94355.0,772.7838363647461,,,,,
95356.0,772.7838363647461,,,,,
1001.0,,5.419563293457031,,,,
2002.0,,15.320899963378906,,,,
3008.0,,27.36809539794922,,,,
4011.0,,27.646957397460938,,,,
5015.0,,51.46240234375,,,,
6020.0,,51.82780456542969,,,,
7024.0,,51.82780456542969,,,,
8029.0,,190.88058471679688,,,,
9031.0,,99.68189239501953,,,,
10035.0,,100.03816223144531,,,,
11040.0,,100.03816223144531,,,,
12045.0,,100.03816223144531,,,,
13048.0,,295.6897659301758,,,,
14051.0,,295.1039505004883,,,,
15056.0,,316.44771575927734,,,,
16056.0,,196.2294158935547,,,,
17057.0,,196.3942108154297,,,,
18062.0,,196.3942108154297,,,,
19067.0,,196.3942108154297,,,,
20072.0,,196.3942108154297,,,,
21073.0,,196.3942108154297,,,,
22078.0,,196.3942108154297,,,,
23078.0,,196.3942108154297,,,,
24083.0,,196.3942108154297,,,,
25086.0,,649.2372741699219,,,,
26091.0,,701.0577392578125,,,,
27096.0,,631.2451477050781,,,,
28098.0,,585.2431793212891,,,,
29103.0,,689.2431793212891,,,,
30108.0,,389.4803924560547,,,,
31113.0,,389.5132751464844,,,,
32118.0,,389.5132751464844,,,,
33123.0,,389.5132751464844,,,,
34128.0,,389.5132751464844,,,,
35134.0,,389.5132751464844,,,,
36136.0,,389.5132751464844,,,,
37137.0,,389.5132751464844,,,,
38142.0,,389.5132751464844,,,,
39142.0,,389.5132751464844,,,,
40147.0,,389.5132751464844,,,,
41152.0,,389.5132751464844,,,,
42157.0,,389.5132751464844,,,,
43162.0,,389.5132751464844,,,,
44164.0,,389.5132751464844,,,,
45166.0,,389.5132751464844,,,,
46168.0,,389.5132751464844,,,,
47174.0,,389.5132751464844,,,,
48176.0,,389.5132751464844,,,,
49177.0,,1455.490234375,,,,
50179.0,,1191.4884719848633,,,,
51182.0,,1308.4944534301758,,,,
52187.0,,1169.4885635375977,,,,
53188.0,,1279.4941711425781,,,,
54189.0,,1401.4941711425781,,,,
55194.0,,1260.4964218139648,,,,
56197.0,,1378.494155883789,,,,
57198.0,,1230.498390197754,,,,
58199.0,,775.4822540283203,,,,
59204.0,,775.4852066040039,,,,
60207.0,,775.4852066040039,,,,
61211.0,,775.4852066040039,,,,
62211.0,,775.4852066040039,,,,
63216.0,,775.4852066040039,,,,
64221.0,,775.4852066040039,,,,
65225.0,,775.4852066040039,,,,
66229.0,,775.4852066040039,,,,
67230.0,,775.4852066040039,,,,
68233.0,,775.4852066040039,,,,
69236.0,,775.4852066040039,,,,
70238.0,,775.4852066040039,,,,
71243.0,,775.4852066040039,,,,
72244.0,,775.4852066040039,,,,
73245.0,,775.4852066040039,,,,
74251.0,,775.4852066040039,,,,
75255.0,,775.4852066040039,,,,
76256.0,,775.4852066040039,,,,
77261.0,,775.4852066040039,,,,
78261.0,,775.4852066040039,,,,
79262.0,,775.4852066040039,,,,
80267.0,,775.4852066040039,,,,
81272.0,,775.4852066040039,,,,
82278.0,,775.4852066040039,,,,
83279.0,,775.4881591796875,,,,
84284.0,,775.4881591796875,,,,
85289.0,,775.4881591796875,,,,
86294.0,,775.4881591796875,,,,
87299.0,,775.4881591796875,,,,
88304.0,,775.4881591796875,,,,
89306.0,,775.4881591796875,,,,
90311.0,,775.4881591796875,,,,
91311.0,,775.4881591796875,,,,
92317.0,,775.4881591796875,,,,
93322.0,,775.4881591796875,,,,
94327.0,,775.4881591796875,,,,


==> experiments/memory_monitoring_skew/memory_monitoring/memory_monitoring4.txt <==
2003.0,33.54931640625,,,,,
4004.0,26.578330993652344,,,,,
6005.0,50.629661560058594,,,,,
8011.0,187.8446502685547,,,,,
10016.0,98.73168182373047,,,,,
12021.0,98.82390594482422,,,,,
14022.0,334.18309783935547,,,,,
16023.0,194.96690368652344,,,,,
18028.0,195.06549835205078,,,,,
20030.0,195.06549835205078,,,,,
22035.0,195.06549835205078,,,,,
24040.0,195.06549835205078,,,,,
26041.0,777.9767303466797,,,,,
28043.0,638.4182434082031,,,,,
30043.0,387.5616149902344,,,,,
32048.0,387.64227294921875,,,,,
34053.0,387.64227294921875,,,,,
36055.0,387.64227294921875,,,,,
38056.0,387.64227294921875,,,,,
40061.0,387.64227294921875,,,,,
42061.0,387.64227294921875,,,,,
44067.0,387.64227294921875,,,,,
46071.0,387.64227294921875,,,,,
48075.0,387.64227294921875,,,,,
50080.0,1495.5694885253906,,,,,
52084.0,1389.452865600586,,,,,
54089.0,1259.5734252929688,,,,,
56094.0,1459.5734252929688,,,,,
58095.0,772.7510070800781,,,,,
60096.0,772.779899597168,,,,,
62101.0,772.779899597168,,,,,
64103.0,772.779899597168,,,,,
66108.0,772.779899597168,,,,,
68109.0,772.779899597168,,,,,
70114.0,772.779899597168,,,,,
72119.0,772.779899597168,,,,,
74124.0,772.779899597168,,,,,
76129.0,772.779899597168,,,,,
78135.0,772.779899597168,,,,,
80138.0,772.779899597168,,,,,
82143.0,772.779899597168,,,,,
84148.0,772.779899597168,,,,,
86153.0,772.779899597168,,,,,
88158.0,772.779899597168,,,,,
90158.0,772.779899597168,,,,,
92164.0,772.779899597168,,,,,
94169.0,772.779899597168,,,,,
2005.0,,15.690223693847656,,,,
4009.0,,108.3719711303711,,,,
6011.0,,51.462310791015625,,,,
8016.0,,99.6816635131836,,,,
10018.0,,100.37733459472656,,,,
12023.0,,100.37733459472656,,,,
14028.0,,374.0978317260742,,,,
16029.0,,196.22900390625,,,,
18030.0,,197.11217498779297,,,,
20034.0,,197.11217498779297,,,,
22039.0,,197.11217498779297,,,,
24044.0,,197.11217498779297,,,,
26047.0,,605.2427673339844,,,,
28052.0,,598.2408142089844,,,,
30053.0,,389.4795684814453,,,,
32058.0,,390.04077911376953,,,,
34062.0,,390.04077911376953,,,,
36062.0,,390.04077911376953,,,,
38067.0,,390.04077911376953,,,,
40067.0,,390.04077911376953,,,,
42068.0,,390.04077911376953,,,,
44068.0,,390.04077911376953,,,,
46073.0,,390.04077911376953,,,,
48074.0,,390.04077911376953,,,,
50078.0,,1465.4913787841797,,,,
52083.0,,1282.4933319091797,,,,
54084.0,,1421.4894104003906,,,,
56089.0,,1205.4953155517578,,,,
58090.0,,775.4806213378906,,,,
60090.0,,775.6697998046875,,,,
62095.0,,775.6697998046875,,,,
64096.0,,775.6697998046875,,,,
66101.0,,775.6697998046875,,,,
68106.0,,775.6697998046875,,,,
70111.0,,775.6697998046875,,,,
72116.0,,775.6697998046875,,,,
74121.0,,775.6697998046875,,,,
76126.0,,775.6697998046875,,,,
78131.0,,775.6697998046875,,,,
80132.0,,775.6697998046875,,,,
82133.0,,775.6697998046875,,,,
84138.0,,775.6697998046875,,,,
86143.0,,775.6697998046875,,,,
88145.0,,775.6697998046875,,,,
90150.0,,775.6697998046875,,,,
92154.0,,775.6697998046875,,,,
94155.0,,775.6697998046875,,,,


==> experiments/memory_monitoring_skew/skew/all.txt <==
1000000.0,498.14443099509475,,,,,
2000000.0,399.4210545727814,,,,,
4000000.0,327.5853474267448,,,,,
8000000.0,282.6052231166808,,,,,
1.6E7,257.0370883788844,,,,,
1000000.0,,508.23706984962814,,,,
2000000.0,,411.38428156681465,,,,
4000000.0,,331.02731131012274,,,,
8000000.0,,285.2265495585816,,,,
1.6E7,,283.8564565641012,,,,

1000000.0,142.808458,,,,,
2000000.0,148.296459,,,,,
4000000.0,150.58725,,,,,
8000000.0,159.746666,,,,,
1.6E7,146.449167,,,,,
1000000.0,,78.568208,,,,
2000000.0,,85.584042,,,,
4000000.0,,120.849,,,,
8000000.0,,86.894625,,,,
1.6E7,,93.982125,,,,

1000000.0,0.022244,,,,,
2000000.0,0.023303,,,,,
4000000.0,0.024525,,,,,
8000000.0,0.025118,,,,,
1.6E7,0.025468,,,,,
1000000.0,,0.022161,,,,
2000000.0,,0.023629,,,,
4000000.0,,0.024377,,,,
8000000.0,,0.025131,,,,
1.6E7,,0.025721,,,,

1000000.0,15.002512049389708,,,,,
2000000.0,15.002512049389708,,,,,
4000000.0,15.002512049389708,,,,,
8000000.0,15.002512049389708,,,,,
1.6E7,15.002512049389708,,,,,
1000000.0,,15.26725855115054,,,,
2000000.0,,15.26725855115054,,,,
4000000.0,,15.26725855115054,,,,
8000000.0,,15.26725855115054,,,,
1.6E7,,15.26725855115054,,,,



==> experiments/memory_monitoring_skew/skew/false_positive_rate.txt <==
1000000.0,0.022244,,,,,
2000000.0,0.023303,,,,,
4000000.0,0.024525,,,,,
8000000.0,0.025118,,,,,
1.6E7,0.025468,,,,,
1000000.0,,0.022161,,,,
2000000.0,,0.023629,,,,
4000000.0,,0.024377,,,,
8000000.0,,0.025131,,,,
1.6E7,,0.025721,,,,


==> experiments/memory_monitoring_skew/skew/memory.txt <==
1000000.0,15.002512049389708,,,,,
2000000.0,15.002512049389708,,,,,
4000000.0,15.002512049389708,,,,,
8000000.0,15.002512049389708,,,,,
1.6E7,15.002512049389708,,,,,
1000000.0,,15.26725855115054,,,,
2000000.0,,15.26725855115054,,,,
4000000.0,,15.26725855115054,,,,
8000000.0,,15.26725855115054,,,,
1.6E7,,15.26725855115054,,,,


==> experiments/memory_monitoring_skew/skew/read_speed.txt <==
1000000.0,142.808458,,,,,
2000000.0,148.296459,,,,,
4000000.0,150.58725,,,,,
8000000.0,159.746666,,,,,
1.6E7,146.449167,,,,,
1000000.0,,78.568208,,,,
2000000.0,,85.584042,,,,
4000000.0,,120.849,,,,
8000000.0,,86.894625,,,,
1.6E7,,93.982125,,,,


==> experiments/memory_monitoring_skew/skew/writes_speed.txt <==
'1000000.0',498.14443099509475,508.23706984962814,,,,
'2000000.0',399.4210545727814,411.38428156681465,,,,
'4000000.0',327.5853474267448,331.02731131012274,,,,
'8000000.0',282.6052231166808,285.2265495585816,,,,
'1.6E7',257.0370883788844,283.8564565641012,,,,

==> experiments/parallel_reads/parallel_reads.dat <==
"Weekday", "Avg", "Max"
"Stop the World",     468.2301381843789,        541154583
"Parallel Reads",     134.01491940283375,       3870250

==> experiments/positive_queries/all.txt <==
408.0,92.7279411764706,,,,,
818.0,194.40975609756097,,,,,
1637.0,172.8229548229548,,,,,
3275.0,151.4041514041514,,,,,
6552.0,145.72505340250228,,,,,
13106.0,138.2235276167226,,,,,
26213.0,140.2272068360418,,,,,
52427.0,144.27725642786297,,,,,
104856.0,139.24227049915123,,,,,
210123.0,139.32943847549564,,,,,
420247.0,149.4964449563115,,,,,
840496.0,140.71340086472543,,,,,
1680995.0,140.37980295039017,,,,,
3361994.0,148.70262207175614,,,,,
6723991.0,160.81156526909453,,,,,
1.3447984E7,189.69197320699175,,,,,
2.6895971E7,200.56993786504998,,,,,
5.3791946E7,203.10074741666736,,,,,
1.07584304E8,212.09607970708404,,,,,
2.1516861E8,217.89656601028778,,,,,
4.30337224E8,212.15662212705428,,,,,
408.0,,94.26225490196079,,,,
818.0,,210.67073170731706,,,,
1637.0,,213.36996336996336,,,,
3275.0,,191.6971916971917,,,,
6552.0,,185.33231614281354,,,,
13106.0,,181.5112908147696,,,,
26213.0,,137.38208590829328,,,,
52427.0,,140.61509117265584,,,,
104856.0,,160.31600831600832,,,,
209714.0,,199.41572412214614,,,,
408.0,,,95.07598039215686,,,
818.0,,,200.20243902439023,,,
1637.0,,,153.33699633699635,,,
3275.0,,,144.63797313797315,,,
6552.0,,,139.9655172413793,,,
13106.0,,,138.051876716509,,,
26213.0,,,134.60997940032044,,,
52427.0,,,137.01331349660487,,,
104856.0,,,136.90657842033988,,,
209305.0,,,137.39401047401125,,,
417793.0,,,138.9400493073942,,,
833950.0,,,141.563760792201,,,
1664627.0,,,141.4975375506966,,,
3322704.0,,,141.8768802655124,,,
6632303.0,,,147.89469207598867,,,
1.3238394E7,,,160.76825281395608,,,
2.6424363E7,,,180.87296997285523,,,
5.2743872E7,,,196.57472998451453,,,
1.0527844E8,,,201.13818120670564,,,
2.10139088E8,,,207.65843048194782,,,
4.19444228E8,,,223.10687819228903,,,

408.0,52.588583,,,,,
818.0,39.204084,,,,,
1637.0,43.331083,,,,,
3275.0,44.650292,,,,,
6552.0,46.235208,,,,,
13106.0,47.704583,,,,,
26213.0,47.452625,,,,,
52427.0,52.004958,,,,,
104856.0,54.003667,,,,,
210123.0,102.082708,,,,,
420247.0,90.594959,,,,,
840496.0,99.168959,,,,,
1680995.0,100.462875,,,,,
3361994.0,103.507667,,,,,
6723991.0,115.017125,,,,,
1.3447984E7,182.131875,,,,,
2.6895971E7,166.922125,,,,,
5.3791946E7,180.155875,,,,,
1.07584304E8,310.371167,,,,,
2.1516861E8,320.316917,,,,,
4.30337224E8,323.25275,,,,,
408.0,,45.585916,,,,
818.0,,32.081459,,,,
1637.0,,36.704584,,,,
3275.0,,38.95225,,,,
6552.0,,39.899084,,,,
13106.0,,41.33325,,,,
26213.0,,41.592708,,,,
52427.0,,46.232125,,,,
104856.0,,48.306833,,,,
209714.0,,51.941708,,,,
408.0,,,48.05325,,,
818.0,,,34.897958,,,
1637.0,,,39.362916,,,
3275.0,,,40.935542,,,
6552.0,,,42.962125,,,
13106.0,,,44.247542,,,
26213.0,,,44.250333,,,
52427.0,,,48.844792,,,
104856.0,,,51.358125,,,
209305.0,,,53.893916,,,
417793.0,,,55.927667,,,
833950.0,,,56.509833,,,
1664627.0,,,57.966583,,,
3322704.0,,,57.84275,,,
6632303.0,,,62.379875,,,
1.3238394E7,,,78.784625,,,
2.6424363E7,,,98.212292,,,
5.2743872E7,,,114.709125,,,
1.0527844E8,,,122.908458,,,
2.10139088E8,,,126.327042,,,
4.19444228E8,,,138.681208,,,

408.0,0.003165,,,,,
818.0,0.004688,,,,,
1637.0,0.006256,,,,,
3275.0,0.007812,,,,,
6552.0,0.009391,,,,,
13106.0,0.010987,,,,,
26213.0,0.01254,,,,,
52427.0,0.014138,,,,,
104856.0,0.015652,,,,,
210123.0,0.01717,,,,,
420247.0,0.0187,,,,,
840496.0,0.020181,,,,,
1680995.0,0.021666,,,,,
3361994.0,0.023191,,,,,
6723991.0,0.024715,,,,,
1.3447984E7,0.026218,,,,,
2.6895971E7,0.027777,,,,,
5.3791946E7,0.029222,,,,,
1.07584304E8,0.030832,,,,,
2.1516861E8,0.03237,,,,,
4.30337224E8,0.033876,,,,,
408.0,,0.001596,,,,
818.0,,0.003114,,,,
1637.0,,0.006193,,,,
3275.0,,0.01245,,,,
6552.0,,0.024839,,,,
13106.0,,0.048827,,,,
26213.0,,0.095138,,,,
52427.0,,0.180829,,,,
104856.0,,0.328559,,,,
209714.0,,0.550477,,,,
408.0,,,0.003165,,,
818.0,,,0.004688,,,
1637.0,,,0.006256,,,
3275.0,,,0.007812,,,
6552.0,,,0.009391,,,
13106.0,,,0.010987,,,
26213.0,,,0.01254,,,
52427.0,,,0.014138,,,
104856.0,,,0.015652,,,
209305.0,,,0.017163,,,
417793.0,,,0.018677,,,
833950.0,,,0.020153,,,
1664627.0,,,0.021607,,,
3322704.0,,,0.023112,,,
6632303.0,,,0.02462,,,
1.3238394E7,,,0.026095,,,
2.6424363E7,,,0.027631,,,
5.2743872E7,,,0.029056,,,
1.0527844E8,,,0.030615,,,
2.10139088E8,,,0.032105,,,
4.19444228E8,,,0.033587,,,

408.0,15.588235294117647,,,,,
818.0,15.315403422982886,,,,,
1637.0,15.174098961514966,,,,,
3275.0,15.09618320610687,,,,,
6552.0,15.051282051282051,,,,,
13106.0,15.02701052952846,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,15.004119935912108,,,,,
210123.0,15.005734736321108,,,,,
420247.0,15.004233224746399,,,,,
840496.0,15.003405132207648,,,,,
1680995.0,15.002952418061922,,,,,
3361994.0,15.002706727019739,,,,,
6723991.0,15.002578676860216,,,,,
1.3447984E7,15.002512049389708,,,,,
2.6895971E7,15.00247631885088,,,,,
5.3791946E7,15.002457245179418,,,,,
1.07584304E8,15.00483148545535,,,,,
2.1516861E8,15.010915700017767,,,,,
4.30337224E8,15.006647744699864,,,,,
408.0,,15.588235294117647,,,,
818.0,,14.039119804400977,,,,
1637.0,,12.64508246792914,,,,
3275.0,,11.322137404580152,,,,
6552.0,,10.034188034188034,,,,
13106.0,,8.765756142224935,,,,
26213.0,,7.507267386411322,,,,
52427.0,,6.253266446678238,,,,
104856.0,,5.001373311970703,,,,
209714.0,,3.750536444872541,,,,
408.0,,,15.588235294117647,,,
818.0,,,15.315403422982886,,,
1637.0,,,15.174098961514966,,,
3275.0,,,15.09618320610687,,,
6552.0,,,15.051282051282051,,,
13106.0,,,15.02701052952846,,,
26213.0,,,15.014534772822644,,,
52427.0,,,15.007839472027772,,,
104856.0,,,15.113641565575646,,,
209305.0,,,15.091316499844725,,,
417793.0,,,15.11933421574799,,,
833950.0,,,15.148188740332154,,,
1664627.0,,,15.17754067427718,,,
3322704.0,,,15.20722881123326,,,
6632303.0,,,15.237154273560783,,,
1.3238394E7,,,15.26725855115054,,,
2.6424363E7,,,15.297513737606465,,,
5.2743872E7,,,15.332885458238637,,,
1.0527844E8,,,15.374559824404693,,,
2.10139088E8,,,15.397011307101513,,,
4.19444228E8,,,15.423557922937968,,,

408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
210123.0,0.0,,,,,
420247.0,0.0,,,,,
840496.0,0.0,,,,,
1680995.0,0.0,,,,,
3361994.0,0.0,,,,,
6723991.0,0.0,,,,,
1.3447984E7,0.0,,,,,
2.6895971E7,0.0,,,,,
5.3791946E7,0.0,,,,,
1.07584304E8,0.0,,,,,
2.1516861E8,0.0,,,,,
4.30337224E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26213.0,,0.0,,,,
52427.0,,0.0,,,,
104856.0,,0.0,,,,
209714.0,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209305.0,,,0.0,,,
417793.0,,,0.0,,,
833950.0,,,0.0,,,
1664627.0,,,0.0,,,
3322704.0,,,0.0,,,
6632303.0,,,0.0,,,
1.3238394E7,,,0.0,,,
2.6424363E7,,,0.0,,,
5.2743872E7,,,0.0,,,
1.0527844E8,,,0.0,,,
2.10139088E8,,,0.0,,,
4.19444228E8,,,0.0,,,


==> experiments/positive_queries/deletes_speed.txt <==
408.0,0.0,,,,,
818.0,0.0,,,,,
1637.0,0.0,,,,,
3275.0,0.0,,,,,
6552.0,0.0,,,,,
13106.0,0.0,,,,,
26213.0,0.0,,,,,
52427.0,0.0,,,,,
104856.0,0.0,,,,,
210123.0,0.0,,,,,
420247.0,0.0,,,,,
840496.0,0.0,,,,,
1680995.0,0.0,,,,,
3361994.0,0.0,,,,,
6723991.0,0.0,,,,,
1.3447984E7,0.0,,,,,
2.6895971E7,0.0,,,,,
5.3791946E7,0.0,,,,,
1.07584304E8,0.0,,,,,
2.1516861E8,0.0,,,,,
4.30337224E8,0.0,,,,,
408.0,,0.0,,,,
818.0,,0.0,,,,
1637.0,,0.0,,,,
3275.0,,0.0,,,,
6552.0,,0.0,,,,
13106.0,,0.0,,,,
26213.0,,0.0,,,,
52427.0,,0.0,,,,
104856.0,,0.0,,,,
209714.0,,0.0,,,,
408.0,,,0.0,,,
818.0,,,0.0,,,
1637.0,,,0.0,,,
3275.0,,,0.0,,,
6552.0,,,0.0,,,
13106.0,,,0.0,,,
26213.0,,,0.0,,,
52427.0,,,0.0,,,
104856.0,,,0.0,,,
209305.0,,,0.0,,,
417793.0,,,0.0,,,
833950.0,,,0.0,,,
1664627.0,,,0.0,,,
3322704.0,,,0.0,,,
6632303.0,,,0.0,,,
1.3238394E7,,,0.0,,,
2.6424363E7,,,0.0,,,
5.2743872E7,,,0.0,,,
1.0527844E8,,,0.0,,,
2.10139088E8,,,0.0,,,
4.19444228E8,,,0.0,,,


==> experiments/positive_queries/false_positive_rate.txt <==
408.0,0.003165,,,,,
818.0,0.004688,,,,,
1637.0,0.006256,,,,,
3275.0,0.007812,,,,,
6552.0,0.009391,,,,,
13106.0,0.010987,,,,,
26213.0,0.01254,,,,,
52427.0,0.014138,,,,,
104856.0,0.015652,,,,,
210123.0,0.01717,,,,,
420247.0,0.0187,,,,,
840496.0,0.020181,,,,,
1680995.0,0.021666,,,,,
3361994.0,0.023191,,,,,
6723991.0,0.024715,,,,,
1.3447984E7,0.026218,,,,,
2.6895971E7,0.027777,,,,,
5.3791946E7,0.029222,,,,,
1.07584304E8,0.030832,,,,,
2.1516861E8,0.03237,,,,,
4.30337224E8,0.033876,,,,,
408.0,,0.001596,,,,
818.0,,0.003114,,,,
1637.0,,0.006193,,,,
3275.0,,0.01245,,,,
6552.0,,0.024839,,,,
13106.0,,0.048827,,,,
26213.0,,0.095138,,,,
52427.0,,0.180829,,,,
104856.0,,0.328559,,,,
209714.0,,0.550477,,,,
408.0,,,0.003165,,,
818.0,,,0.004688,,,
1637.0,,,0.006256,,,
3275.0,,,0.007812,,,
6552.0,,,0.009391,,,
13106.0,,,0.010987,,,
26213.0,,,0.01254,,,
52427.0,,,0.014138,,,
104856.0,,,0.015652,,,
209305.0,,,0.017163,,,
417793.0,,,0.018677,,,
833950.0,,,0.020153,,,
1664627.0,,,0.021607,,,
3322704.0,,,0.023112,,,
6632303.0,,,0.02462,,,
1.3238394E7,,,0.026095,,,
2.6424363E7,,,0.027631,,,
5.2743872E7,,,0.029056,,,
1.0527844E8,,,0.030615,,,
2.10139088E8,,,0.032105,,,
4.19444228E8,,,0.033587,,,


==> experiments/positive_queries/memory.txt <==
408.0,15.588235294117647,,,,,
818.0,15.315403422982886,,,,,
1637.0,15.174098961514966,,,,,
3275.0,15.09618320610687,,,,,
6552.0,15.051282051282051,,,,,
13106.0,15.02701052952846,,,,,
26213.0,15.014534772822644,,,,,
52427.0,15.007839472027772,,,,,
104856.0,15.004119935912108,,,,,
210123.0,15.005734736321108,,,,,
420247.0,15.004233224746399,,,,,
840496.0,15.003405132207648,,,,,
1680995.0,15.002952418061922,,,,,
3361994.0,15.002706727019739,,,,,
6723991.0,15.002578676860216,,,,,
1.3447984E7,15.002512049389708,,,,,
2.6895971E7,15.00247631885088,,,,,
5.3791946E7,15.002457245179418,,,,,
1.07584304E8,15.00483148545535,,,,,
2.1516861E8,15.010915700017767,,,,,
4.30337224E8,15.006647744699864,,,,,
408.0,,15.588235294117647,,,,
818.0,,14.039119804400977,,,,
1637.0,,12.64508246792914,,,,
3275.0,,11.322137404580152,,,,
6552.0,,10.034188034188034,,,,
13106.0,,8.765756142224935,,,,
26213.0,,7.507267386411322,,,,
52427.0,,6.253266446678238,,,,
104856.0,,5.001373311970703,,,,
209714.0,,3.750536444872541,,,,
408.0,,,15.588235294117647,,,
818.0,,,15.315403422982886,,,
1637.0,,,15.174098961514966,,,
3275.0,,,15.09618320610687,,,
6552.0,,,15.051282051282051,,,
13106.0,,,15.02701052952846,,,
26213.0,,,15.014534772822644,,,
52427.0,,,15.007839472027772,,,
104856.0,,,15.113641565575646,,,
209305.0,,,15.091316499844725,,,
417793.0,,,15.11933421574799,,,
833950.0,,,15.148188740332154,,,
1664627.0,,,15.17754067427718,,,
3322704.0,,,15.20722881123326,,,
6632303.0,,,15.237154273560783,,,
1.3238394E7,,,15.26725855115054,,,
2.6424363E7,,,15.297513737606465,,,
5.2743872E7,,,15.332885458238637,,,
1.0527844E8,,,15.374559824404693,,,
2.10139088E8,,,15.397011307101513,,,
4.19444228E8,,,15.423557922937968,,,


==> experiments/positive_queries/read_speed.txt <==
408.0,52.588583,,,,,
818.0,39.204084,,,,,
1637.0,43.331083,,,,,
3275.0,44.650292,,,,,
6552.0,46.235208,,,,,
13106.0,47.704583,,,,,
26213.0,47.452625,,,,,
52427.0,52.004958,,,,,
104856.0,54.003667,,,,,
210123.0,102.082708,,,,,
420247.0,90.594959,,,,,
840496.0,99.168959,,,,,
1680995.0,100.462875,,,,,
3361994.0,103.507667,,,,,
6723991.0,115.017125,,,,,
1.3447984E7,182.131875,,,,,
2.6895971E7,166.922125,,,,,
5.3791946E7,180.155875,,,,,
1.07584304E8,310.371167,,,,,
2.1516861E8,320.316917,,,,,
4.30337224E8,323.25275,,,,,
408.0,,45.585916,,,,
818.0,,32.081459,,,,
1637.0,,36.704584,,,,
3275.0,,38.95225,,,,
6552.0,,39.899084,,,,
13106.0,,41.33325,,,,
26213.0,,41.592708,,,,
52427.0,,46.232125,,,,
104856.0,,48.306833,,,,
209714.0,,51.941708,,,,
408.0,,,48.05325,,,
818.0,,,34.897958,,,
1637.0,,,39.362916,,,
3275.0,,,40.935542,,,
6552.0,,,42.962125,,,
13106.0,,,44.247542,,,
26213.0,,,44.250333,,,
52427.0,,,48.844792,,,
104856.0,,,51.358125,,,
209305.0,,,53.893916,,,
417793.0,,,55.927667,,,
833950.0,,,56.509833,,,
1664627.0,,,57.966583,,,
3322704.0,,,57.84275,,,
6632303.0,,,62.379875,,,
1.3238394E7,,,78.784625,,,
2.6424363E7,,,98.212292,,,
5.2743872E7,,,114.709125,,,
1.0527844E8,,,122.908458,,,
2.10139088E8,,,126.327042,,,
4.19444228E8,,,138.681208,,,


==> experiments/positive_queries/read_speed_oldest.txt <==
408.0,92.93137254901961,,,,,
818.0,56.49022004889976,,,,,
1637.0,66.667,,,,,
3275.0,62.917,,,,,
6552.0,61.625,,,,,
13106.0,63.666,,,,,
26213.0,63.667,,,,,
52427.0,78.958,,,,,
104856.0,72.75,,,,,
210123.0,102.5,,,,,
420247.0,105.75,,,,,
840496.0,109.708,,,,,
1680995.0,129.625,,,,,
3361994.0,162.5,,,,,
6723991.0,183.375,,,,,
1.3447984E7,196.084,,,,,
2.6895971E7,224.833,,,,,
5.3791946E7,224.458,,,,,
1.07584304E8,448.0,,,,,
2.1516861E8,441.167,,,,,
4.30337224E8,447.209,,,,,
408.0,,170.44607843137254,,,,
818.0,,76.1002444987775,,,,
1637.0,,99.167,,,,
3275.0,,100.875,,,,
6552.0,,100.708,,,,
13106.0,,112.583,,,,
26213.0,,113.042,,,,
52427.0,,118.25,,,,
104856.0,,131.25,,,,
209714.0,,79.833,,,,
408.0,,,88.13480392156863,,,
818.0,,,56.947432762836186,,,
1637.0,,,62.75,,,
3275.0,,,59.209,,,
6552.0,,,61.083,,,
13106.0,,,60.875,,,
26213.0,,,62.041,,,
52427.0,,,64.459,,,
104856.0,,,73.833,,,
209305.0,,,71.5,,,
417793.0,,,70.292,,,
833950.0,,,70.542,,,
1664627.0,,,77.667,,,
3322704.0,,,81.083,,,
6632303.0,,,85.75,,,
1.3238394E7,,,103.042,,,
2.6424363E7,,,133.167,,,
5.2743872E7,,,165.0,,,
1.0527844E8,,,158.875,,,
2.10139088E8,,,174.666,,,
4.19444228E8,,,179.541,,,


==> experiments/positive_queries/read_speed_positive.txt <==
408.0,93.8529411764706,,,,,
818.0,62.39731051344743,,,,,
1637.0,68.92669517409897,,,,,
3275.0,71.28488549618321,,,,,
6552.0,71.30784493284493,,,,,
13106.0,72.08850907981078,,,,,
26213.0,71.98878419105024,,,,,
52427.0,80.23615694203369,,,,,
104856.0,81.6214618142977,,,,,
210123.0,86.43865735783326,,,,,
420247.0,88.6447922293318,,,,,
840496.0,90.41169380936971,,,,,
1680995.0,94.629791,,,,,
3361994.0,104.746917,,,,,
6723991.0,115.318459,,,,,
1.3447984E7,174.667334,,,,,
2.6895971E7,159.77575,,,,,
5.3791946E7,187.897375,,,,,
1.07584304E8,189.206333,,,,,
2.1516861E8,209.086292,,,,,
4.30337224E8,208.229833,,,,,
408.0,,151.34803921568627,,,,
818.0,,70.95476772616136,,,,
1637.0,,93.56566890653635,,,,
3275.0,,96.98473282442748,,,,
6552.0,,97.94078144078144,,,,
13106.0,,99.78887532427896,,,,
26213.0,,96.07511540075535,,,,
52427.0,,109.07627749060599,,,,
104856.0,,103.73829823758297,,,,
209714.0,,68.34724911069361,,,,
408.0,,,87.51960784313725,,,
818.0,,,58.93520782396088,,,
1637.0,,,65.43982895540623,,,
3275.0,,,67.49374045801527,,,
6552.0,,,68.31242368742369,,,
13106.0,,,69.52922325652374,,,
26213.0,,,68.74772059665052,,,
52427.0,,,76.24012436340054,,,
104856.0,,,80.16669527733272,,,
209305.0,,,82.32344186713169,,,
417793.0,,,85.32285366198093,,,
833950.0,,,86.25402242340668,,,
1664627.0,,,89.788,,,
3322704.0,,,93.877084,,,
6632303.0,,,103.229917,,,
1.3238394E7,,,118.70625,,,
2.6424363E7,,,149.403541,,,
5.2743872E7,,,169.3835,,,
1.0527844E8,,,180.314584,,,
2.10139088E8,,,188.773875,,,
4.19444228E8,,,203.667959,,,


==> experiments/positive_queries/writes_speed.txt <==
408.0,92.7279411764706,,,,,
818.0,194.40975609756097,,,,,
1637.0,172.8229548229548,,,,,
3275.0,151.4041514041514,,,,,
6552.0,145.72505340250228,,,,,
13106.0,138.2235276167226,,,,,
26213.0,140.2272068360418,,,,,
52427.0,144.27725642786297,,,,,
104856.0,139.24227049915123,,,,,
210123.0,139.32943847549564,,,,,
420247.0,149.4964449563115,,,,,
840496.0,140.71340086472543,,,,,
1680995.0,140.37980295039017,,,,,
3361994.0,148.70262207175614,,,,,
6723991.0,160.81156526909453,,,,,
1.3447984E7,189.69197320699175,,,,,
2.6895971E7,200.56993786504998,,,,,
5.3791946E7,203.10074741666736,,,,,
1.07584304E8,212.09607970708404,,,,,
2.1516861E8,217.89656601028778,,,,,
4.30337224E8,212.15662212705428,,,,,
408.0,,94.26225490196079,,,,
818.0,,210.67073170731706,,,,
1637.0,,213.36996336996336,,,,
3275.0,,191.6971916971917,,,,
6552.0,,185.33231614281354,,,,
13106.0,,181.5112908147696,,,,
26213.0,,137.38208590829328,,,,
52427.0,,140.61509117265584,,,,
104856.0,,160.31600831600832,,,,
209714.0,,199.41572412214614,,,,
408.0,,,95.07598039215686,,,
818.0,,,200.20243902439023,,,
1637.0,,,153.33699633699635,,,
3275.0,,,144.63797313797315,,,
6552.0,,,139.9655172413793,,,
13106.0,,,138.051876716509,,,
26213.0,,,134.60997940032044,,,
52427.0,,,137.01331349660487,,,
104856.0,,,136.90657842033988,,,
209305.0,,,137.39401047401125,,,
417793.0,,,138.9400493073942,,,
833950.0,,,141.563760792201,,,
1664627.0,,,141.4975375506966,,,
3322704.0,,,141.8768802655124,,,
6632303.0,,,147.89469207598867,,,
1.3238394E7,,,160.76825281395608,,,
2.6424363E7,,,180.87296997285523,,,
5.2743872E7,,,196.57472998451453,,,
1.0527844E8,,,201.13818120670564,,,
2.10139088E8,,,207.65843048194782,,,
4.19444228E8,,,223.10687819228903,,,


==> experiments/predictive/data.csv <==
0,16.33985,10,20
1,16,12,19
2,15.61470984,13.169925,18
3,15.169925,14,17
4,14.64385619,14.64385619,16
5,14,15.169925,15
6,13.169925,15.61470984,14
7,12,16,13
8,10,16.33985,12
9,10,16.64385619,11
10,10,16.91886324,10
11,12,17.169925,9
12,13.169925,17.40087944,8
13,14,17.61470984,7
14,14.64385619,17.81378119,6
15,15.169925,18,5
16,15.61470984,18.17492568,4
17,16,18.33985,3
18,16.33985,18.49585503,2
19,16.64385619,18.64385619,1
20,16.91886324,18.78463485,0
,,,

==> experiments/predictive/queries.csv <==
3686.0,31.62093,,,,,
7372.0,39.719391,,,,,
14745.0,24.596535,,,,,
29491.0,22.339656,,,,,
58982.0,22.470167,,,,,
117964.0,23.265097,,,,,
235929.0,24.84567,,,,,
471859.0,28.08161,,,,,
943718.0,36.958574,,,,,
1887436.0,297.829546,,,,,
3275.0,,88.278397,,,,
6551.0,,64.525009,,,,
13105.0,,67.406836,,,,
26213.0,,68.586926,,,,
52427.0,,78.678798,,,,
104855.0,,158.23064,,,,
209713.0,,145.676471,,,,
419429.0,,153.046271,,,,
838859.0,,156.271602,,,,
1677719.0,,163.819688,,,,
3358717.0,,206.006501,,,,
6714161.0,,240.668754,,,,
1.3425047E7,,250.670711,,,,
2.6846819E7,,271.767034,,,,
5.3690365E7,,323.20681,,,,
1.07377457E8,,358.066971,,,,
2.14859774E8,,390.977069,,,,
4.29608138E8,,463.838973,,,,
8.59104868E8,,493.915269,,,,
1.718098328E9,,533.115425,,,,
3275.0,,,63.505813,,,
6551.0,,,71.033664,,,
13105.0,,,72.937758,,,
26213.0,,,75.090816,,,
52427.0,,,82.506815,,,
104855.0,,,75.71509,,,
3275.0,,,,152.74867,,
9826.0,,,,134.404822,,
22931.0,,,,203.731648,,
49144.0,,,,287.86119,,
101571.0,,,,362.147641,,
206426.0,,,,429.944185,,
416139.0,,,,514.173494,,
835568.0,,,,594.306962,,
1674427.0,,,,671.443257,,
3352146.0,,,,743.787841,,
6707587.0,,,,821.719173,,
1.3418472E7,,,,904.135542,,
2.6840243E7,,,,997.197684,,
5.3683786E7,,,,1155.378747,,
1.07370875E8,,,,1305.620903,,
2.14745056E8,,,,1439.621369,,
4.29493419E8,,,,1641.64569,,
8.58990146E8,,,,1767.716649,,
1.717983603E9,,,,2094.630024,,
4096.0,,,,,61.72221405555719,
8192.0,,,,,41.94991581001684,
16384.0,,,,,30.863877627224475,
32768.0,,,,,30.835041132991773,
65536.0,,,,,31.21704315659137,
131072.0,,,,,32.29895914020817,
262144.0,,,,,34.89922532015493,
524288.0,,,,,38.962218,
1048576.0,,,,,49.87029,
2097152.0,,,,,75.511916,
3891.0,,,,,,90.01362
7782.0,,,,,,69.060476
15564.0,,,,,,70.703926
31129.0,,,,,,68.827742
62259.0,,,,,,68.394483
124518.0,,,,,,68.848954
249036.0,,,,,,68.816888
498073.0,,,,,,68.341826
996147.0,,,,,,68.283048
1992294.0,,,,,,68.486372
